EnterpriseClawBench: Benchmarking Agents from Real Workplace Sessions

Enterprise agents increasingly operate inside workspaces: they read heterogeneous files, invoke tools, and deliver business artifacts. We introduce EnterpriseClawBench, an enterprise agent benchmark constructed from proprietary, real-world agent sessions. Starting from a large archive of workplace sessions, the EnterpriseClawBench produces 852 reproducible tasks, each paired with recovered fixtures, rewritten prompts, role classes, skill subclasses, hard rules, and semantic rubrics. Because the sessions contain internal enterprise content, we do not release the benchmark data; instead, our reusable contribution is the construction and evaluation protocol. On EnterpriseClawBench, the best configuration reaches only 0.663 (Codex with GPT-5.5). These results show that enterprise agent evaluation must report harness--model combinations, artifact delivery, visual quality, cost, runtime, and skill-transfer behavior, rather than collapsing performance into a single score. Code: https://github.com/FrontisAI/EnterpriseClawBench

==> anthology.bib.txt <==
For citing papers in the ACL Anthology, we provide a single consolidated
BibTeX file containing all of its papers. The bibkeys in these papers are
designed to be semantic in nature: {names}-{year}-{words}, where
- `names` is the concatenated last names of the authors when there is just
  one or two authors, or `lastname-etal` for 3+
- `year` is the four-digit year
- `words` is the first significant word in the title, or more, if necessary,
  to preserve uniqueness

For example, https://aclanthology.org/N04-1035 can be cited as \cite{galley-etal-2004-whats}.

The consolidated file can be downloaded from here:
- https://aclanthology.org/anthology.bib

Unfortunately, as of 2024 or so, this file is now larger than 50 MB, which is Overleaf's
bib file size limit. Consequently, the Anthology shards the file automatically into
49 MB shards.

There are currently (2025) two files:
- https://aclanthology.org/anthology-1.bib
- https://aclanthology.org/anthology-2.bib

You can download these directly from Overleaf from New File -> From External URL,
and then adding them to the \bibliography line in acl_latex.tex:

    \bibliography{custom,anthology-1,anthology-2}


==> assets/figures/README.txt <==
FrontisBench self-contained figure bundle
Each figure folder contains: 
- data.json
- render_<figure>.py
- figure.png
- figure.pdf

Run: python render_<figure>.py
- fig1_pipeline: Figure 1: FrontisBench pipeline overview
- fig2_funnel: Figure 2: Construction funnel
- fig3_benchmark_statistics: Figure 3: Benchmark statistics
- fig4_leaderboard: Figure 4: Main Lite leaderboard
- fig5_role_class_heatmap: Figure 5: Role-class heatmap
- fig6_artifact_type_heatmap: Figure 6: Artifact-type heatmap
- fig7_dimension_profile_heatmap: Figure 7: Dimension profile heatmap
- fig8_skill_transfer_heatmap: Figure 8: Skill-transfer heatmap
- fig9_score_cost: Figure 9: Score vs cost scatter
- fig10_judge_ablation_heatmaps: Figure 10: Judge ablation heatmaps


==> assets/figures/fig10_judge_ablation_heatmaps/data.json <==
{
  "kind": "figure",
  "tex_label": "fig:judge-appendix",
  "title": "Judge-model ablation over existing Lite artifacts",
  "latex_asset": "figure.pdf",
  "rendered_assets": [
    "assets/figures/fig10_judge_ablation_heatmaps/figure.pdf",
    "assets/figures/fig10_judge_ablation_heatmaps/figure.png"
  ],
  "generator": "assets/figures/fig10_judge_ablation_heatmaps/render_fig10_judge_ablation_heatmaps.py",
  "source_file": "/hpc_data/jczhong/frontis-bench/outputs/report_data/ablation/merged_32combo_judge_ablation_scores_20260611.csv",
  "sort_order": "Rows are sorted by sonnet-main_avg descending.",
  "panels": {
    "text_judges": {
      "data": [
        {
          "GPT-4o": 0.817788,
          "GPT-5.4": 0.744404,
          "Qwen3-235B-A22B": 0.894288,
          "Sonnet 4.6": 0.702019,
          "combo_label": "DeepAgents/Sonnet 4.6",
          "harness": "open-sandbox__deepagents",
          "model": "sonnet-4.6",
          "rank_by_sonnet_main": 1
        },
        {
          "GPT-4o": 0.770789,
          "GPT-5.4": 0.784035,
          "Qwen3-235B-A22B": 0.898333,
          "Sonnet 4.6": 0.684228,
          "combo_label": "Codex/GPT-5.5",
          "harness": "open-sandbox__codex",
          "model": "gpt-5.5",
          "rank_by_sonnet_main": 2
        },
        {
          "GPT-4o": 0.788462,
          "GPT-5.4": 0.781788,
          "Qwen3-235B-A22B": 0.872981,
          "Sonnet 4.6": 0.709511,
          "combo_label": "Hermes/GPT-5.5",
          "harness": "open-sandbox__hermes",
          "model": "gpt-5.5",
          "rank_by_sonnet_main": 3
        },
        {
          "GPT-4o": 0.839035,
          "GPT-5.4": 0.732,
          "Qwen3-235B-A22B": 0.901754,
          "Sonnet 4.6": 0.680088,
          "combo_label": "ClaudeCode/Sonnet 4.6",
          "harness": "open-sandbox__claudecode",
          "model": "sonnet-4.6",
          "rank_by_sonnet_main": 4
        },
        {
          "GPT-4o": 0.81,
          "GPT-5.4": 0.732698,
          "Qwen3-235B-A22B": 0.89783,
          "Sonnet 4.6": 0.672415,
          "combo_label": "OpenClaw/Opus 4.6",
          "harness": "open-sandbox__openclaw",
          "model": "opus-4.6",
          "rank_by_sonnet_main": 5
        },
        {
          "GPT-4o": 0.799052,
          "GPT-5.4": 0.697707,
          "Qwen3-235B-A22B": 0.859914,
          "Sonnet 4.6": 0.664207,
          "combo_label": "OpenClaw/Sonnet 4.6",
          "harness": "open-sandbox__openclaw",
          "model": "sonnet-4.6",
          "rank_by_sonnet_main": 6
        },
        {
          "GPT-4o": 0.810351,
          "GPT-5.4": 0.713456,
          "Qwen3-235B-A22B": 0.907596,
          "Sonnet 4.6": 0.681804,
          "combo_label": "ClaudeCode/Opus 4.6",
          "harness": "open-sandbox__claudecode",
          "model": "opus-4.6",
          "rank_by_sonnet_main": 7
        },
        {
          "GPT-4o": 0.680357,
          "GPT-5.4": 0.714268,
          "Qwen3-235B-A22B": 0.812375,
          "Sonnet 4.6": 0.621036,
          "combo_label": "DeepAgents/GPT-5.5",
          "harness": "open-sandbox__deepagents",
          "model": "gpt-5.5",
          "rank_by_sonnet_main": 8
        },
        {
          "GPT-4o": 0.8108,
          "GPT-5.4": 0.74606,
          "Qwen3-235B-A22B": 0.891,
          "Sonnet 4.6": 0.69922,
          "combo_label": "DeepAgents/Opus 4.6",
          "harness": "open-sandbox__deepagents",
          "model": "opus-4.6",
          "rank_by_sonnet_main": 9
        },
        {
          "GPT-4o": 0.829444,
          "GPT-5.4": 0.750593,
          "Qwen3-235B-A22B": 0.895833,
          "Sonnet 4.6": 0.657574,
          "combo_label": "Hermes/Kimi K2.6",
          "harness": "open-sandbox__hermes",
          "model": "kimi-k2.6",
          "rank_by_sonnet_main": 10
        },
        {
          "GPT-4o": 0.706944,
          "GPT-5.4": 0.705074,
          "Qwen3-235B-A22B": 0.816667,
          "Sonnet 4.6": 0.618019,
          "combo_label": "OpenClaw/GPT-5.5",
          "harness": "open-sandbox__openclaw",
          "model": "gpt-5.5",
          "rank_by_sonnet_main": 11
        },
        {
          "GPT-4o": 0.790778,
          "GPT-5.4": 0.710622,
          "Qwen3-235B-A22B": 0.875956,
          "Sonnet 4.6": 0.662267,
          "combo_label": "DeepAgents/Kimi K2.6",
          "harness": "open-sandbox__deepagents",
          "model": "kimi-k2.6",
          "rank_by_sonnet_main": 12
        },
        {
          "GPT-4o": 0.784074,
          "GPT-5.4": 0.657444,
          "Qwen3-235B-A22B": 0.871352,
          "Sonnet 4.6": 0.660204,
          "combo_label": "OpenClaw/DeepSeek V4 Pro",
          "harness": "open-sandbox__openclaw",
          "model": "deepseek-v4-pro",
          "rank_by_sonnet_main": 13
        },
        {
          "GPT-4o": 0.797414,
          "GPT-5.4": 0.679121,
          "Qwen3-235B-A22B": 0.903017,
          "Sonnet 4.6": 0.691362,
          "combo_label": "Hermes/DeepSeek V4 Pro",
          "harness": "open-sandbox__hermes",
          "model": "deepseek-v4-pro",
          "rank_by_sonnet_main": 14
        },
        {
          "GPT-4o": 0.876607,
          "GPT-5.4": 0.722554,
          "Qwen3-235B-A22B": 0.909696,
          "Sonnet 4.6": 0.737196,
          "combo_label": "Hermes/MiniMax-M3",
          "harness": "open-sandbox__hermes",
          "model": "MiniMax-M3",
          "rank_by_sonnet_main": 15
        },
        {
          "GPT-4o": 0.845818,
          "GPT-5.4": 0.741655,
          "Qwen3-235B-A22B": 0.892236,
          "Sonnet 4.6": 0.721709,
          "combo_label": "DeepAgents/MiniMax-M3",
          "harness": "open-sandbox__deepagents",
          "model": "MiniMax-M3",
          "rank_by_sonnet_main": 16
        },
        {
          "GPT-4o": 0.765877,
          "GPT-5.4": 0.643456,
          "Qwen3-235B-A22B": 0.838772,
          "Sonnet 4.6": 0.636649,
          "combo_label": "DeepAgents/DeepSeek V4 Pro",
          "harness": "open-sandbox__deepagents",
          "model": "deepseek-v4-pro",
          "rank_by_sonnet_main": 17
        },
        {
          "GPT-4o": 0.673306,
          "GPT-5.4": 0.616597,
          "Qwen3-235B-A22B": 0.750935,
          "Sonnet 4.6": 0.547,
          "combo_label": "OpenClaw/Kimi K2.6",
          "harness": "open-sandbox__openclaw",
          "model": "kimi-k2.6",
          "rank_by_sonnet_main": 18
        },
        {
          "GPT-4o": 0.769,
          "GPT-5.4": 0.67726,
          "Qwen3-235B-A22B": 0.85442,
          "Sonnet 4.6": 0.64672,
          "combo_label": "OpenClaw/MiniMax-M3",
          "harness": "open-sandbox__openclaw",
          "model": "MiniMax-M3",
          "rank_by_sonnet_main": 19
        },
        {
          "GPT-4o": 0.672203,
          "GPT-5.4": 0.563864,
          "Qwen3-235B-A22B": 0.777542,
          "Sonnet 4.6": 0.500571,
          "combo_label": "ClaudeCode/Haiku 4.5",
          "harness": "open-sandbox__claudecode",
          "model": "haiku-4.5",
          "rank_by_sonnet_main": 20
        },
        {
          "GPT-4o": 0.643208,
          "GPT-5.4": 0.584358,
          "Qwen3-235B-A22B": 0.830491,
          "Sonnet 4.6": 0.493038,
          "combo_label": "DeepAgents/Haiku 4.5",
          "harness": "open-sandbox__deepagents",
          "model": "haiku-4.5",
          "rank_by_sonnet_main": 21
        },
        {
          "GPT-4o": 0.565937,
          "GPT-5.4": 0.477156,
          "Qwen3-235B-A22B": 0.683125,
          "Sonnet 4.6": 0.410016,
          "combo_label": "OpenClaw/Haiku 4.5",
          "harness": "open-sandbox__openclaw",
          "model": "haiku-4.5",
          "rank_by_sonnet_main": 22
        },
        {
          "GPT-4o": 0.506802,
          "GPT-5.4": 0.432593,
          "Qwen3-235B-A22B": 0.539186,
          "Sonnet 4.6": 0.4035,
          "combo_label": "Hermes/Sonnet 4.6",
          "harness": "open-sandbox__hermes",
          "model": "sonnet-4.6",
          "rank_by_sonnet_main": 23
        },
        {
          "GPT-4o": 0.421506,
          "GPT-5.4": 0.380627,
          "Qwen3-235B-A22B": 0.455181,
          "Sonnet 4.6": 0.3482,
          "combo_label": "Hermes/Opus 4.6",
          "harness": "open-sandbox__hermes",
          "model": "opus-4.6",
          "rank_by_sonnet_main": 24
        },
        {
          "GPT-4o": 0.433117,
          "GPT-5.4": 0.378312,
          "Qwen3-235B-A22B": 0.515519,
          "Sonnet 4.6": 0.311429,
          "combo_label": "Hermes/Haiku 4.5",
          "harness": "open-sandbox__hermes",
          "model": "haiku-4.5",
          "rank_by_sonnet_main": 25
        },
        {
          "GPT-4o": 0.350575,
          "GPT-5.4": 0.321184,
          "Qwen3-235B-A22B": 0.422184,
          "Sonnet 4.6": 0.237488,
          "combo_label": "Hermes/GPT-4.1-mini",
          "harness": "open-sandbox__hermes",
          "model": "gpt-4.1-mini",
          "rank_by_sonnet_main": 26
        },
        {
          "GPT-4o": 0.444872,
          "GPT-5.4": 0.320731,
          "Qwen3-235B-A22B": 0.533846,
          "Sonnet 4.6": 0.231897,
          "combo_label": "Hermes/Qwen3-235B-A22B",
          "harness": "open-sandbox__hermes",
          "model": "qwen3-235b-a22b",
          "rank_by_sonnet_main": 27
        },
        {
          "GPT-4o": 0.35712,
          "GPT-5.4": 0.304989,
          "Qwen3-235B-A22B": 0.406413,
          "Sonnet 4.6": 0.22388,
          "combo_label": "OpenClaw/GPT-4.1-mini",
          "harness": "open-sandbox__openclaw",
          "model": "gpt-4.1-mini",
          "rank_by_sonnet_main": 28
        },
        {
          "GPT-4o": 0.282126,
          "GPT-5.4": 0.252126,
          "Qwen3-235B-A22B": 0.32477,
          "Sonnet 4.6": 0.193506,
          "combo_label": "DeepAgents/GPT-4.1-mini",
          "harness": "open-sandbox__deepagents",
          "model": "gpt-4.1-mini",
          "rank_by_sonnet_main": 29
        },
        {
          "GPT-4o": 0.346404,
          "GPT-5.4": 0.298966,
          "Qwen3-235B-A22B": 0.411461,
          "Sonnet 4.6": 0.20882,
          "combo_label": "Codex/GPT-4.1-mini",
          "harness": "open-sandbox__codex",
          "model": "gpt-4.1-mini",
          "rank_by_sonnet_main": 30
        },
        {
          "GPT-4o": 0.43379,
          "GPT-5.4": 0.323032,
          "Qwen3-235B-A22B": 0.498871,
          "Sonnet 4.6": 0.214258,
          "combo_label": "DeepAgents/Qwen3-235B-A22B",
          "harness": "open-sandbox__deepagents",
          "model": "qwen3-235b-a22b",
          "rank_by_sonnet_main": 31
        },
        {
          "GPT-4o": 0.417794,
          "GPT-5.4": 0.305721,
          "Qwen3-235B-A22B": 0.486471,
          "Sonnet 4.6": 0.232838,
          "combo_label": "OpenClaw/Qwen3-235B-A22B",
          "harness": "open-sandbox__openclaw",
          "model": "qwen3-235b-a22b",
          "rank_by_sonnet_main": 32
        }
      ],
      "fields": {
        "row": "combo_label",
        "sort": "rank_by_sonnet_main",
        "judges": [
          "Sonnet 4.6",
          "GPT-5.4",
          "GPT-4o",
          "Qwen3-235B-A22B"
        ]
      }
    },
    "visual_judges": {
      "data": [
        {
          "GPT-4.1-mini": 0.845738,
          "GPT-4o": 0.773983,
          "GPT-5.4": 0.697066,
          "Qwen-VL-plus": 0.762951,
          "Sonnet 4.6": 0.65818,
          "combo_label": "DeepAgents/Sonnet 4.6",
          "harness": "open-sandbox__deepagents",
          "model": "sonnet-4.6",
          "rank_by_sonnet_main": 1
        },
        {
          "GPT-4.1-mini": 0.83373,
          "GPT-4o": 0.770873,
          "GPT-5.4": 0.691508,
          "Qwen-VL-plus": 0.748413,
          "Sonnet 4.6": 0.66854,
          "combo_label": "Codex/GPT-5.5",
          "harness": "open-sandbox__codex",
          "model": "gpt-5.5",
          "rank_by_sonnet_main": 2
        },
        {
          "GPT-4.1-mini": 0.84709,
          "GPT-4o": 0.760149,
          "GPT-5.4": 0.697119,
          "Qwen-VL-plus": 0.757836,
          "Sonnet 4.6": 0.651836,
          "combo_label": "Hermes/GPT-5.5",
          "harness": "open-sandbox__hermes",
          "model": "gpt-5.5",
          "rank_by_sonnet_main": 3
        },
        {
          "GPT-4.1-mini": 0.806639,
          "GPT-4o": 0.772131,
          "GPT-5.4": 0.716475,
          "Qwen-VL-plus": 0.761885,
          "Sonnet 4.6": 0.659721,
          "combo_label": "ClaudeCode/Sonnet 4.6",
          "harness": "open-sandbox__claudecode",
          "model": "sonnet-4.6",
          "rank_by_sonnet_main": 4
        },
        {
          "GPT-4.1-mini": 0.821491,
          "GPT-4o": 0.781875,
          "GPT-5.4": 0.680439,
          "Qwen-VL-plus": 0.762193,
          "Sonnet 4.6": 0.657298,
          "combo_label": "OpenClaw/Opus 4.6",
          "harness": "open-sandbox__openclaw",
          "model": "opus-4.6",
          "rank_by_sonnet_main": 5
        },
        {
          "GPT-4.1-mini": 0.8025,
          "GPT-4o": 0.761696,
          "GPT-5.4": 0.679375,
          "Qwen-VL-plus": 0.739732,
          "Sonnet 4.6": 0.663286,
          "combo_label": "OpenClaw/Sonnet 4.6",
          "harness": "open-sandbox__openclaw",
          "model": "sonnet-4.6",
          "rank_by_sonnet_main": 6
        },
        {
          "GPT-4.1-mini": 0.790397,
          "GPT-4o": 0.732177,
          "GPT-5.4": 0.647222,
          "Qwen-VL-plus": 0.727063,
          "Sonnet 4.6": 0.629381,
          "combo_label": "ClaudeCode/Opus 4.6",
          "harness": "open-sandbox__claudecode",
          "model": "opus-4.6",
          "rank_by_sonnet_main": 7
        },
        {
          "GPT-4.1-mini": 0.865726,
          "GPT-4o": 0.797583,
          "GPT-5.4": 0.713032,
          "Qwen-VL-plus": 0.777339,
          "Sonnet 4.6": 0.680339,
          "combo_label": "DeepAgents/GPT-5.5",
          "harness": "open-sandbox__deepagents",
          "model": "gpt-5.5",
          "rank_by_sonnet_main": 8
        },
        {
          "GPT-4.1-mini": 0.774741,
          "GPT-4o": 0.727456,
          "GPT-5.4": 0.647483,
          "Qwen-VL-plus": 0.717155,
          "Sonnet 4.6": 0.610017,
          "combo_label": "DeepAgents/Opus 4.6",
          "harness": "open-sandbox__deepagents",
          "model": "opus-4.6",
          "rank_by_sonnet_main": 9
        },
        {
          "GPT-4.1-mini": 0.833039,
          "GPT-4o": 0.744804,
          "GPT-5.4": 0.687588,
          "Qwen-VL-plus": 0.714902,
          "Sonnet 4.6": 0.642647,
          "combo_label": "Hermes/Kimi K2.6",
          "harness": "open-sandbox__hermes",
          "model": "kimi-k2.6",
          "rank_by_sonnet_main": 10
        },
        {
          "GPT-4.1-mini": 0.839597,
          "GPT-4o": 0.776639,
          "GPT-5.4": 0.692839,
          "Qwen-VL-plus": 0.771048,
          "Sonnet 4.6": 0.663581,
          "combo_label": "OpenClaw/GPT-5.5",
          "harness": "open-sandbox__openclaw",
          "model": "gpt-5.5",
          "rank_by_sonnet_main": 11
        },
        {
          "GPT-4.1-mini": 0.811415,
          "GPT-4o": 0.795385,
          "GPT-5.4": 0.686774,
          "Qwen-VL-plus": 0.771604,
          "Sonnet 4.6": 0.619925,
          "combo_label": "DeepAgents/Kimi K2.6",
          "harness": "open-sandbox__deepagents",
          "model": "kimi-k2.6",
          "rank_by_sonnet_main": 12
        },
        {
          "GPT-4.1-mini": 0.743815,
          "GPT-4o": 0.571923,
          "GPT-5.4": 0.532015,
          "Qwen-VL-plus": 0.702,
          "Sonnet 4.6": 0.551262,
          "combo_label": "OpenClaw/DeepSeek V4 Pro",
          "harness": "open-sandbox__openclaw",
          "model": "deepseek-v4-pro",
          "rank_by_sonnet_main": 13
        },
        {
          "GPT-4.1-mini": 0.752258,
          "GPT-4o": 0.506452,
          "GPT-5.4": 0.467952,
          "Qwen-VL-plus": 0.704274,
          "Sonnet 4.6": 0.486516,
          "combo_label": "Hermes/DeepSeek V4 Pro",
          "harness": "open-sandbox__hermes",
          "model": "deepseek-v4-pro",
          "rank_by_sonnet_main": 14
        },
        {
          "GPT-4.1-mini": 0.815096,
          "GPT-4o": 0.490192,
          "GPT-5.4": 0.609038,
          "Qwen-VL-plus": 0.628942,
          "Sonnet 4.6": 0.416769,
          "combo_label": "Hermes/MiniMax-M3",
          "harness": "open-sandbox__hermes",
          "model": "MiniMax-M3",
          "rank_by_sonnet_main": 15
        },
        {
          "GPT-4.1-mini": 0.824423,
          "GPT-4o": 0.492115,
          "GPT-5.4": 0.692596,
          "Qwen-VL-plus": 0.679519,
          "Sonnet 4.6": 0.435712,
          "combo_label": "DeepAgents/MiniMax-M3",
          "harness": "open-sandbox__deepagents",
          "model": "MiniMax-M3",
          "rank_by_sonnet_main": 16
        },
        {
          "GPT-4.1-mini": 0.765286,
          "GPT-4o": 0.543968,
          "GPT-5.4": 0.479254,
          "Qwen-VL-plus": 0.718968,
          "Sonnet 4.6": 0.50354,
          "combo_label": "DeepAgents/DeepSeek V4 Pro",
          "harness": "open-sandbox__deepagents",
          "model": "deepseek-v4-pro",
          "rank_by_sonnet_main": 17
        },
        {
          "GPT-4.1-mini": 0.7812,
          "GPT-4o": 0.7045,
          "GPT-5.4": 0.59786,
          "Qwen-VL-plus": 0.664,
          "Sonnet 4.6": 0.5853,
          "combo_label": "OpenClaw/Kimi K2.6",
          "harness": "open-sandbox__openclaw",
          "model": "kimi-k2.6",
          "rank_by_sonnet_main": 18
        },
        {
          "GPT-4.1-mini": 0.834643,
          "GPT-4o": 0.566905,
          "GPT-5.4": 0.671238,
          "Qwen-VL-plus": 0.657738,
          "Sonnet 4.6": 0.432905,
          "combo_label": "OpenClaw/MiniMax-M3",
          "harness": "open-sandbox__openclaw",
          "model": "MiniMax-M3",
          "rank_by_sonnet_main": 19
        },
        {
          "GPT-4.1-mini": 0.808525,
          "GPT-4o": 0.759828,
          "GPT-5.4": 0.595066,
          "Qwen-VL-plus": 0.729508,
          "Sonnet 4.6": 0.565541,
          "combo_label": "ClaudeCode/Haiku 4.5",
          "harness": "open-sandbox__claudecode",
          "model": "haiku-4.5",
          "rank_by_sonnet_main": 20
        },
        {
          "GPT-4.1-mini": 0.826385,
          "GPT-4o": 0.772538,
          "GPT-5.4": 0.566631,
          "Qwen-VL-plus": 0.735846,
          "Sonnet 4.6": 0.548769,
          "combo_label": "DeepAgents/Haiku 4.5",
          "harness": "open-sandbox__deepagents",
          "model": "haiku-4.5",
          "rank_by_sonnet_main": 21
        },
        {
          "GPT-4.1-mini": 0.84383,
          "GPT-4o": 0.799255,
          "GPT-5.4": 0.59034,
          "Qwen-VL-plus": 0.727128,
          "Sonnet 4.6": 0.555936,
          "combo_label": "OpenClaw/Haiku 4.5",
          "harness": "open-sandbox__openclaw",
          "model": "haiku-4.5",
          "rank_by_sonnet_main": 22
        },
        {
          "GPT-4.1-mini": 0.822969,
          "GPT-4o": 0.721129,
          "GPT-5.4": 0.65475,
          "Qwen-VL-plus": 0.726563,
          "Sonnet 4.6": 0.63125,
          "combo_label": "Hermes/Sonnet 4.6",
          "harness": "open-sandbox__hermes",
          "model": "sonnet-4.6",
          "rank_by_sonnet_main": 23
        },
        {
          "GPT-4.1-mini": 0.819143,
          "GPT-4o": 0.756324,
          "GPT-5.4": 0.669343,
          "Qwen-VL-plus": 0.760429,
          "Sonnet 4.6": 0.662743,
          "combo_label": "Hermes/Opus 4.6",
          "harness": "open-sandbox__hermes",
          "model": "opus-4.6",
          "rank_by_sonnet_main": 24
        },
        {
          "GPT-4.1-mini": 0.816628,
          "GPT-4o": 0.78878,
          "GPT-5.4": 0.583791,
          "Qwen-VL-plus": 0.745,
          "Sonnet 4.6": 0.572,
          "combo_label": "Hermes/Haiku 4.5",
          "harness": "open-sandbox__hermes",
          "model": "haiku-4.5",
          "rank_by_sonnet_main": 25
        },
        {
          "GPT-4.1-mini": 0.59,
          "GPT-4o": 0.612581,
          "GPT-5.4": 0.452333,
          "Qwen-VL-plus": 0.579242,
          "Sonnet 4.6": 0.443061,
          "combo_label": "Hermes/GPT-4.1-mini",
          "harness": "open-sandbox__hermes",
          "model": "gpt-4.1-mini",
          "rank_by_sonnet_main": 26
        },
        {
          "GPT-4.1-mini": 0.466341,
          "GPT-4o": 0.54859,
          "GPT-5.4": 0.358415,
          "Qwen-VL-plus": 0.557927,
          "Sonnet 4.6": 0.364,
          "combo_label": "Hermes/Qwen3-235B-A22B",
          "harness": "open-sandbox__hermes",
          "model": "qwen3-235b-a22b",
          "rank_by_sonnet_main": 27
        },
        {
          "GPT-4.1-mini": 0.623571,
          "GPT-4o": 0.595,
          "GPT-5.4": 0.503333,
          "Qwen-VL-plus": 0.575476,
          "Sonnet 4.6": 0.488714,
          "combo_label": "OpenClaw/GPT-4.1-mini",
          "harness": "open-sandbox__openclaw",
          "model": "gpt-4.1-mini",
          "rank_by_sonnet_main": 28
        },
        {
          "GPT-4.1-mini": 0.676613,
          "GPT-4o": 0.655806,
          "GPT-5.4": 0.515387,
          "Qwen-VL-plus": 0.684516,
          "Sonnet 4.6": 0.487548,
          "combo_label": "DeepAgents/GPT-4.1-mini",
          "harness": "open-sandbox__deepagents",
          "model": "gpt-4.1-mini",
          "rank_by_sonnet_main": 29
        },
        {
          "GPT-4.1-mini": 0.593548,
          "GPT-4o": 0.61129,
          "GPT-5.4": 0.431452,
          "Qwen-VL-plus": 0.647097,
          "Sonnet 4.6": 0.41829,
          "combo_label": "Codex/GPT-4.1-mini",
          "harness": "open-sandbox__codex",
          "model": "gpt-4.1-mini",
          "rank_by_sonnet_main": 30
        },
        {
          "GPT-4.1-mini": 0.473878,
          "GPT-4o": 0.533068,
          "GPT-5.4": 0.34502,
          "Qwen-VL-plus": 0.491122,
          "Sonnet 4.6": 0.323388,
          "combo_label": "DeepAgents/Qwen3-235B-A22B",
          "harness": "open-sandbox__deepagents",
          "model": "qwen3-235b-a22b",
          "rank_by_sonnet_main": 31
        },
        {
          "GPT-4.1-mini": 0.400862,
          "GPT-4o": 0.483077,
          "GPT-5.4": 0.301172,
          "Qwen-VL-plus": 0.457241,
          "Sonnet 4.6": 0.281724,
          "combo_label": "OpenClaw/Qwen3-235B-A22B",
          "harness": "open-sandbox__openclaw",
          "model": "qwen3-235b-a22b",
          "rank_by_sonnet_main": 32
        }
      ],
      "fields": {
        "row": "combo_label",
        "sort": "rank_by_sonnet_main",
        "judges": [
          "Sonnet 4.6",
          "GPT-5.4",
          "GPT-4o",
          "Qwen-VL-plus",
          "GPT-4.1-mini"
        ]
      }
    }
  },
  "redraw_notes": "Rows are sorted by rank_by_sonnet_main. Each judge column stores average score for the corresponding route."
}


==> assets/figures/fig1_pipeline/data.json <==
{
  "kind": "figure",
  "tex_label": "fig:pipeline",
  "title": "EnterpriseClawBench Pipeline",
  "latex_asset": "figure.png",
  "rendered_assets": [
    "assets/figures/fig1_pipeline/figure.pdf",
    "assets/figures/fig1_pipeline/figure.png"
  ],
  "generator": "assets/figures/fig1_pipeline/render_fig1_pipeline.py",
  "data": {
    "stages": [
      {
        "order": 1,
        "stage": "Enterprise MetaAgent Sessions",
        "count": 5291,
        "unit": "raw TaskInstances"
      },
      {
        "order": 2,
        "stage": "Task Recovery and Parallel Mechanical Checks",
        "count": 3813,
        "unit": "mechanically usable candidates"
      },
      {
        "order": 3,
        "stage": "Benchmark Task Construction",
        "count": 1177,
        "unit": "self-contained candidates"
      },
      {
        "order": 4,
        "stage": "Benchmark Packaging",
        "count": 852,
        "unit": "benchmark tasks"
      },
      {
        "order": 5,
        "stage": "Evaluation and Analysis",
        "count": 120,
        "unit": "manually audited Lite subset"
      }
    ],
    "notes": [
      "This figure is a conceptual overview; Figure 2 stores the numeric funnel details.",
      "The manuscript uses the term Lite for the manually audited 120-task subset."
    ]
  },
  "redraw_notes": "Recreate the pipeline schematic from stage order, stage names, counts, units, and notes."
}


==> assets/figures/fig2_funnel/data.json <==
{
  "kind": "figure",
  "tex_label": "fig:funnel",
  "title": "Construction funnel from raw TaskInstances to final benchmark tasks",
  "latex_asset": "figure.pdf",
  "rendered_assets": [
    "assets/figures/fig2_funnel/figure.pdf",
    "assets/figures/fig2_funnel/figure.png"
  ],
  "generator": "assets/figures/fig2_funnel/render_fig2_funnel.py",
  "source_asset": "assets/figures/fig2_funnel/source.pdf",
  "source_note": "Figure 2 is rendered from the curated cropped construction-funnel PDF; the legacy script-drawn funnel is deprecated.",
  "data": {
    "figure": "Figure 2",
    "title": "Construction funnel from raw TaskInstances to final benchmark tasks",
    "note": "The first three checks are parallel early checks; later stages are serial gates/packaging steps.",
    "stages": [
      {
        "stage": "Raw MetaAgent TaskInstances",
        "count": 5291,
        "stage_type": "input"
      },
      {
        "stage": "Length filter",
        "count": 5181,
        "stage_type": "parallel_check",
        "status": "passed"
      },
      {
        "stage": "Fixture lookup",
        "count": 4896,
        "stage_type": "parallel_check",
        "status": "passed"
      },
      {
        "stage": "Redaction recovery",
        "count": 4286,
        "stage_type": "parallel_check",
        "status": "high-confidence"
      },
      {
        "stage": "Public-Network Gate",
        "count": 5003,
        "stage_type": "serial_gate",
        "status": "passed"
      },
      {
        "stage": "Mechanical Join",
        "count": 3813,
        "stage_type": "join",
        "status": "usable"
      },
      {
        "stage": "Self-Contained Review",
        "count": 1177,
        "stage_type": "serial_gate",
        "status": "kept"
      },
      {
        "stage": "Package + Preflight",
        "count": 852,
        "stage_type": "final_pool",
        "status": "benchmark tasks"
      }
    ]
  },
  "redraw_notes": "Use stages in order; first three checks are parallel early checks, later stages are serial gates or packaging steps."
}


==> assets/figures/fig3_benchmark_statistics/data.json <==
{
  "kind": "figure",
  "tex_label": "fig:benchmark-stats-main",
  "title": "Benchmark statistics for the 852-task set",
  "latex_asset": "figure.pdf",
  "rendered_assets": [
    "assets/figures/fig3_benchmark_statistics/figure.pdf",
    "assets/figures/fig3_benchmark_statistics/figure.png"
  ],
  "generator": "assets/figures/fig3_benchmark_statistics/render_fig3_benchmark_statistics.py",
  "source_files": {
    "tasks": "/hpc_data/jczhong/frontis-bench/data/eval_tasks/eval_tasks.semantic_rubric.minimal852.jsonl",
    "role_skill_summary": "/hpc_data/jczhong/frontis-bench/outputs/instance_cleaning_v1/16_role_function_multimodal_taxonomy_v1/role_skill_subclass_summary.json"
  },
  "notes": [
    "Role class counts sum to 852 tasks.",
    "Skill-subclass panel excludes the 38 tasks assigned to Others.",
    "Input fixture types are counted at the deduplicated file level: 719 files from 447 tasks with fixtures.",
    "122 tasks have two or more deduplicated input fixture files; these tasks are split into concrete file types rather than a Multi-file bucket.",
    "Expected deliverable counts sum to 887 because one task can require multiple files or output types.",
    "The display CSV files mirror the full concrete type distributions used in the main figure."
  ],
  "panels": {
    "A_role_classes": {
      "data": [
        {
          "role_class": "Product / project",
          "task_count": 220
        },
        {
          "role_class": "Engineering / IT",
          "task_count": 174
        },
        {
          "role_class": "HR / admin",
          "task_count": 102
        },
        {
          "role_class": "Executive",
          "task_count": 89
        },
        {
          "role_class": "Sales / customer",
          "task_count": 88
        },
        {
          "role_class": "Marketing",
          "task_count": 77
        },
        {
          "role_class": "Finance / ops",
          "task_count": 64
        },
        {
          "role_class": "Others",
          "task_count": 38
        }
      ],
      "fields": {
        "label": "role_class",
        "value": "task_count"
      },
      "unit": "tasks"
    },
    "B_skill_subclasses": {
      "data": [
        {
          "role_class": "Product / project",
          "subclass_count": 6,
          "instance_counts_by_subclass_json": [
            24,
            24,
            28,
            29,
            54,
            61
          ],
          "total_instances": 220
        },
        {
          "role_class": "Engineering / IT",
          "subclass_count": 9,
          "instance_counts_by_subclass_json": [
            8,
            9,
            14,
            14,
            16,
            17,
            24,
            34,
            38
          ],
          "total_instances": 174
        },
        {
          "role_class": "HR / admin",
          "subclass_count": 6,
          "instance_counts_by_subclass_json": [
            8,
            8,
            16,
            18,
            26,
            26
          ],
          "total_instances": 102
        },
        {
          "role_class": "Executive",
          "subclass_count": 6,
          "instance_counts_by_subclass_json": [
            10,
            10,
            11,
            11,
            18,
            29
          ],
          "total_instances": 89
        },
        {
          "role_class": "Sales / customer",
          "subclass_count": 6,
          "instance_counts_by_subclass_json": [
            12,
            12,
            14,
            14,
            14,
            22
          ],
          "total_instances": 88
        },
        {
          "role_class": "Marketing",
          "subclass_count": 6,
          "instance_counts_by_subclass_json": [
            7,
            9,
            10,
            13,
            19,
            19
          ],
          "total_instances": 77
        },
        {
          "role_class": "Finance / ops",
          "subclass_count": 6,
          "instance_counts_by_subclass_json": [
            6,
            6,
            8,
            12,
            13,
            19
          ],
          "total_instances": 64
        }
      ],
      "fields": {
        "role": "role_class",
        "subclass_count": "subclass_count",
        "distribution": "instance_counts_by_subclass_json",
        "total": "total_instances"
      },
      "unit": "tasks"
    },
    "C_input_fixture_files": {
      "data": [
        {
          "fixture_type": "MD",
          "file_count": 209
        },
        {
          "fixture_type": "DOC/DOCX",
          "file_count": 131
        },
        {
          "fixture_type": "Image",
          "file_count": 114
        },
        {
          "fixture_type": "PDF",
          "file_count": 60
        },
        {
          "fixture_type": "Sheet",
          "file_count": 49
        },
        {
          "fixture_type": "Code",
          "file_count": 46
        },
        {
          "fixture_type": "HTML",
          "file_count": 31
        },
        {
          "fixture_type": "Other",
          "file_count": 23
        },
        {
          "fixture_type": "Slides",
          "file_count": 19
        },
        {
          "fixture_type": "Archive/package",
          "file_count": 18
        },
        {
          "fixture_type": "TXT",
          "file_count": 10
        },
        {
          "fixture_type": "Skill/package",
          "file_count": 8
        },
        {
          "fixture_type": "JSON",
          "file_count": 1
        }
      ],
      "task_coverage": [
        {
          "fixture_type": "MD",
          "task_count": 145
        },
        {
          "fixture_type": "DOC/DOCX",
          "task_count": 106
        },
        {
          "fixture_type": "Image",
          "task_count": 73
        },
        {
          "fixture_type": "PDF",
          "task_count": 58
        },
        {
          "fixture_type": "Sheet",
          "task_count": 35
        },
        {
          "fixture_type": "HTML",
          "task_count": 25
        },
        {
          "fixture_type": "Slides",
          "task_count": 19
        },
        {
          "fixture_type": "Archive/package",
          "task_count": 17
        },
        {
          "fixture_type": "Other",
          "task_count": 13
        },
        {
          "fixture_type": "TXT",
          "task_count": 10
        },
        {
          "fixture_type": "Skill/package",
          "task_count": 7
        },
        {
          "fixture_type": "Code",
          "task_count": 7
        },
        {
          "fixture_type": "JSON",
          "task_count": 1
        }
      ],
      "display_data": [
        {
          "fixture_type": "MD",
          "file_count": 209
        },
        {
          "fixture_type": "DOC/DOCX",
          "file_count": 131
        },
        {
          "fixture_type": "Image",
          "file_count": 114
        },
        {
          "fixture_type": "PDF",
          "file_count": 60
        },
        {
          "fixture_type": "Sheet",
          "file_count": 49
        },
        {
          "fixture_type": "Code",
          "file_count": 46
        },
        {
          "fixture_type": "HTML",
          "file_count": 31
        },
        {
          "fixture_type": "Other",
          "file_count": 23
        },
        {
          "fixture_type": "Slides",
          "file_count": 19
        },
        {
          "fixture_type": "Archive/package",
          "file_count": 18
        },
        {
          "fixture_type": "TXT",
          "file_count": 10
        },
        {
          "fixture_type": "Skill/package",
          "file_count": 8
        },
        {
          "fixture_type": "JSON",
          "file_count": 1
        }
      ],
      "fields": {
        "label": "fixture_type",
        "value": "file_count"
      },
      "unit": "deduplicated input files"
    },
    "D_expected_deliverables": {
      "data": [
        {
          "deliverable_type": "MD",
          "requirement_count": 350
        },
        {
          "deliverable_type": "TXT",
          "requirement_count": 283
        },
        {
          "deliverable_type": "HTML",
          "requirement_count": 79
        },
        {
          "deliverable_type": "DOC/DOCX",
          "requirement_count": 54
        },
        {
          "deliverable_type": "Sheet",
          "requirement_count": 38
        },
        {
          "deliverable_type": "Slides",
          "requirement_count": 29
        },
        {
          "deliverable_type": "Other files",
          "requirement_count": 20
        },
        {
          "deliverable_type": "Image",
          "requirement_count": 11
        },
        {
          "deliverable_type": "PDF",
          "requirement_count": 6
        },
        {
          "deliverable_type": "JSON",
          "requirement_count": 6
        },
        {
          "deliverable_type": "Skill/package",
          "requirement_count": 5
        },
        {
          "deliverable_type": "Code",
          "requirement_count": 4
        },
        {
          "deliverable_type": "Archive/package",
          "requirement_count": 2
        }
      ],
      "display_data": [
        {
          "deliverable_type": "MD",
          "requirement_count": 350
        },
        {
          "deliverable_type": "TXT",
          "requirement_count": 283
        },
        {
          "deliverable_type": "HTML",
          "requirement_count": 79
        },
        {
          "deliverable_type": "DOC/DOCX",
          "requirement_count": 54
        },
        {
          "deliverable_type": "Sheet",
          "requirement_count": 38
        },
        {
          "deliverable_type": "Slides",
          "requirement_count": 29
        },
        {
          "deliverable_type": "Other files",
          "requirement_count": 20
        },
        {
          "deliverable_type": "Image",
          "requirement_count": 11
        },
        {
          "deliverable_type": "PDF",
          "requirement_count": 6
        },
        {
          "deliverable_type": "JSON",
          "requirement_count": 6
        },
        {
          "deliverable_type": "Skill/package",
          "requirement_count": 5
        },
        {
          "deliverable_type": "Code",
          "requirement_count": 4
        },
        {
          "deliverable_type": "Archive/package",
          "requirement_count": 2
        }
      ],
      "fields": {
        "label": "deliverable_type",
        "value": "requirement_count"
      },
      "unit": "requirements"
    }
  },
  "redraw_notes": "Each panel is self-contained. Panel C file counts are deduplicated file-level counts; task_coverage provides task-level coverage."
}


==> assets/figures/fig4_leaderboard/data.json <==
{
  "kind": "figure",
  "tex_label": "fig:leaderboard",
  "title": "Main Lite leaderboard across 32 harness-model combinations",
  "latex_asset": "figure.pdf",
  "rendered_assets": [
    "assets/figures/fig4_leaderboard/figure.pdf",
    "assets/figures/fig4_leaderboard/figure.png"
  ],
  "generator": "assets/figures/fig4_leaderboard/render_fig4_leaderboard.py",
  "source_file": "/hpc_data/jczhong/frontis-bench/outputs/report_data/merged/hard120_32combo_current/combo_summary.jsonl",
  "score_definition": "score = primary_fail0; all failed runs receive zero, including sandbox or infrastructure failures.",
  "fields": {
    "x": "rank",
    "bar_height": "score_percent",
    "cost_annotation": "agent_cost_rmb",
    "time_annotation": "elapsed_avg_min",
    "color": "harness"
  },
  "data": [
    {
      "rank": 1,
      "combo": "Codex + GPT-5.5",
      "harness": "codex",
      "model": "gpt-5.5",
      "planned": 120,
      "completed": 120,
      "failed": 0,
      "score": 0.6632416666666667,
      "score_percent": 66.32416666666667,
      "completed_avg": null,
      "agent_cost_rmb": 373.598398732,
      "judge_cost_rmb": 10.0866675,
      "total_cost_rmb": 383.685066232,
      "elapsed_avg_sec": 138.93895245393117,
      "elapsed_avg_min": 2.3156492075655195
    },
    {
      "rank": 2,
      "combo": "ClaudeCode + Sonnet 4.6",
      "harness": "claudecode",
      "model": "sonnet-4.6",
      "planned": 120,
      "completed": 118,
      "failed": 2,
      "score": 0.6440916666666667,
      "score_percent": 64.40916666666668,
      "completed_avg": null,
      "agent_cost_rmb": 315.83178,
      "judge_cost_rmb": 10.401315,
      "total_cost_rmb": 326.233095,
      "elapsed_avg_sec": 275.0150601601197,
      "elapsed_avg_min": 4.583584336001994
    },
    {
      "rank": 3,
      "combo": "ClaudeCode + Opus 4.6",
      "harness": "claudecode",
      "model": "opus-4.6",
      "planned": 120,
      "completed": 120,
      "failed": 0,
      "score": 0.6351333333333334,
      "score_percent": 63.51333333333334,
      "completed_avg": null,
      "agent_cost_rmb": 700.88200236,
      "judge_cost_rmb": 10.159515,
      "total_cost_rmb": 711.0415173600001,
      "elapsed_avg_sec": 288.74613988995554,
      "elapsed_avg_min": 4.812435664832592
    },
    {
      "rank": 4,
      "combo": "DeepAgents + Sonnet 4.6",
      "harness": "deepagents",
      "model": "sonnet-4.6",
      "planned": 120,
      "completed": 113,
      "failed": 7,
      "score": 0.6318166666666668,
      "score_percent": 63.18166666666668,
      "completed_avg": null,
      "agent_cost_rmb": 301.56315,
      "judge_cost_rmb": 9.6005625,
      "total_cost_rmb": 311.1637125,
      "elapsed_avg_sec": 473.73006571710636,
      "elapsed_avg_min": 7.895501095285106
    },
    {
      "rank": 5,
      "combo": "DeepAgents + GPT-5.5",
      "harness": "deepagents",
      "model": "gpt-5.5",
      "planned": 120,
      "completed": 118,
      "failed": 2,
      "score": 0.6289000000000001,
      "score_percent": 62.890000000000015,
      "completed_avg": null,
      "agent_cost_rmb": 460.37297576,
      "judge_cost_rmb": 10.2480075,
      "total_cost_rmb": 470.62098326,
      "elapsed_avg_sec": 201.34946311328372,
      "elapsed_avg_min": 3.3558243852213954
    },
    {
      "rank": 6,
      "combo": "OpenClaw + Sonnet 4.6",
      "harness": "openclaw",
      "model": "sonnet-4.6",
      "planned": 120,
      "completed": 114,
      "failed": 6,
      "score": 0.6230333333333334,
      "score_percent": 62.30333333333334,
      "completed_avg": null,
      "agent_cost_rmb": 303.12108525,
      "judge_cost_rmb": 9.1692,
      "total_cost_rmb": 312.29028525,
      "elapsed_avg_sec": 272.62613009360797,
      "elapsed_avg_min": 4.543768834893466
    },
    {
      "rank": 7,
      "combo": "Hermes + GPT-5.5",
      "harness": "hermes",
      "model": "gpt-5.5",
      "planned": 120,
      "completed": 119,
      "failed": 1,
      "score": 0.6196333333333334,
      "score_percent": 61.96333333333334,
      "completed_avg": null,
      "agent_cost_rmb": 518.787555612,
      "judge_cost_rmb": 10.4629575,
      "total_cost_rmb": 529.250513112,
      "elapsed_avg_sec": 208.81092186535105,
      "elapsed_avg_min": 3.4801820310891842
    },
    {
      "rank": 8,
      "combo": "OpenClaw + GPT-5.5",
      "harness": "openclaw",
      "model": "gpt-5.5",
      "planned": 120,
      "completed": 116,
      "failed": 4,
      "score": 0.6138166666666668,
      "score_percent": 61.38166666666668,
      "completed_avg": null,
      "agent_cost_rmb": 450.573136312,
      "judge_cost_rmb": 10.929015,
      "total_cost_rmb": 461.50215131199997,
      "elapsed_avg_sec": 172.152513495807,
      "elapsed_avg_min": 2.86920855826345
    },
    {
      "rank": 9,
      "combo": "OpenClaw + Opus 4.6",
      "harness": "openclaw",
      "model": "opus-4.6",
      "planned": 120,
      "completed": 110,
      "failed": 10,
      "score": 0.6019583333333335,
      "score_percent": 60.19583333333335,
      "completed_avg": null,
      "agent_cost_rmb": 495.54250623,
      "judge_cost_rmb": 9.2410275,
      "total_cost_rmb": 504.78353373,
      "elapsed_avg_sec": 269.9125850092281,
      "elapsed_avg_min": 4.498543083487135
    },
    {
      "rank": 10,
      "combo": "OpenClaw + DeepSeek V4 Pro",
      "harness": "openclaw",
      "model": "deepseek-v4-pro",
      "planned": 120,
      "completed": 119,
      "failed": 1,
      "score": 0.5882000000000002,
      "score_percent": 58.820000000000014,
      "completed_avg": null,
      "agent_cost_rmb": 25.62683152675,
      "judge_cost_rmb": 14.2558575,
      "total_cost_rmb": 39.88268902675,
      "elapsed_avg_sec": 398.533366934592,
      "elapsed_avg_min": 6.642222782243199
    },
    {
      "rank": 11,
      "combo": "Hermes + DeepSeek V4 Pro",
      "harness": "hermes",
      "model": "deepseek-v4-pro",
      "planned": 120,
      "completed": 120,
      "failed": 0,
      "score": 0.5855250000000002,
      "score_percent": 58.552500000000016,
      "completed_avg": null,
      "agent_cost_rmb": 25.11703036225,
      "judge_cost_rmb": 7.653075,
      "total_cost_rmb": 32.77010536225,
      "elapsed_avg_sec": 482.7272852142652,
      "elapsed_avg_min": 8.045454753571086
    },
    {
      "rank": 12,
      "combo": "DeepAgents + Opus 4.6",
      "harness": "deepagents",
      "model": "opus-4.6",
      "planned": 120,
      "completed": 108,
      "failed": 12,
      "score": 0.5726833333333334,
      "score_percent": 57.268333333333345,
      "completed_avg": null,
      "agent_cost_rmb": 465.28991704,
      "judge_cost_rmb": 9.21276,
      "total_cost_rmb": 474.50267704,
      "elapsed_avg_sec": 488.64075058477897,
      "elapsed_avg_min": 8.144012509746316
    },
    {
      "rank": 13,
      "combo": "DeepAgents + DeepSeek V4 Pro",
      "harness": "deepagents",
      "model": "deepseek-v4-pro",
      "planned": 120,
      "completed": 120,
      "failed": 0,
      "score": 0.5621416666666668,
      "score_percent": 56.21416666666668,
      "completed_avg": null,
      "agent_cost_rmb": 19.94423657675,
      "judge_cost_rmb": 8.989215,
      "total_cost_rmb": 28.93345157675,
      "elapsed_avg_sec": 374.4106177806854,
      "elapsed_avg_min": 6.240176963011423
    },
    {
      "rank": 14,
      "combo": "Hermes + Kimi K2.6",
      "harness": "hermes",
      "model": "kimi-k2.6",
      "planned": 120,
      "completed": 105,
      "failed": 15,
      "score": 0.5613083333333334,
      "score_percent": 56.13083333333334,
      "completed_avg": null,
      "agent_cost_rmb": 65.92628140000001,
      "judge_cost_rmb": 8.6132175,
      "total_cost_rmb": 74.5394989,
      "elapsed_avg_sec": 842.0059774625869,
      "elapsed_avg_min": 14.033432957709781
    },
    {
      "rank": 15,
      "combo": "Hermes + MiniMax-M3",
      "harness": "hermes",
      "model": "MiniMax-M3",
      "planned": 120,
      "completed": 108,
      "failed": 12,
      "score": 0.5246250000000001,
      "score_percent": 52.46250000000001,
      "completed_avg": null,
      "agent_cost_rmb": 66.338769,
      "judge_cost_rmb": 6.5199825,
      "total_cost_rmb": 72.8587515,
      "elapsed_avg_sec": 733.443874573266,
      "elapsed_avg_min": 12.224064576221101
    },
    {
      "rank": 16,
      "combo": "DeepAgents + MiniMax-M3",
      "harness": "deepagents",
      "model": "MiniMax-M3",
      "planned": 120,
      "completed": 107,
      "failed": 13,
      "score": 0.5195916666666668,
      "score_percent": 51.959166666666675,
      "completed_avg": null,
      "agent_cost_rmb": 99.97960056,
      "judge_cost_rmb": 8.015205,
      "total_cost_rmb": 107.99480556,
      "elapsed_avg_sec": 517.0575462991947,
      "elapsed_avg_min": 8.617625771653245
    },
    {
      "rank": 17,
      "combo": "OpenClaw + Kimi K2.6",
      "harness": "openclaw",
      "model": "kimi-k2.6",
      "planned": 120,
      "completed": 112,
      "failed": 8,
      "score": 0.5192583333333335,
      "score_percent": 51.92583333333335,
      "completed_avg": null,
      "agent_cost_rmb": 98.6598541,
      "judge_cost_rmb": 9.55773,
      "total_cost_rmb": 108.21758410000001,
      "elapsed_avg_sec": 429.16604862042834,
      "elapsed_avg_min": 7.152767477007139
    },
    {
      "rank": 18,
      "combo": "DeepAgents + Kimi K2.6",
      "harness": "deepagents",
      "model": "kimi-k2.6",
      "planned": 120,
      "completed": 98,
      "failed": 22,
      "score": 0.5148750000000001,
      "score_percent": 51.48750000000001,
      "completed_avg": null,
      "agent_cost_rmb": 176.8007852,
      "judge_cost_rmb": 8.79507,
      "total_cost_rmb": 185.59585520000002,
      "elapsed_avg_sec": 681.2393812525029,
      "elapsed_avg_min": 11.353989687541715
    },
    {
      "rank": 19,
      "combo": "ClaudeCode + Haiku 4.5",
      "harness": "claudecode",
      "model": "haiku-4.5",
      "planned": 120,
      "completed": 120,
      "failed": 0,
      "score": 0.5132833333333334,
      "score_percent": 51.32833333333334,
      "completed_avg": null,
      "agent_cost_rmb": 108.4092275,
      "judge_cost_rmb": 11.1857475,
      "total_cost_rmb": 119.594975,
      "elapsed_avg_sec": 132.79287673036256,
      "elapsed_avg_min": 2.213214612172709
    },
    {
      "rank": 20,
      "combo": "DeepAgents + Haiku 4.5",
      "harness": "deepagents",
      "model": "haiku-4.5",
      "planned": 120,
      "completed": 118,
      "failed": 2,
      "score": 0.5066750000000001,
      "score_percent": 50.66750000000001,
      "completed_avg": null,
      "agent_cost_rmb": 112.636555,
      "judge_cost_rmb": 14.7858975,
      "total_cost_rmb": 127.4224525,
      "elapsed_avg_sec": 286.8777504128925,
      "elapsed_avg_min": 4.7812958402148755
    },
    {
      "rank": 21,
      "combo": "Hermes + Sonnet 4.6",
      "harness": "hermes",
      "model": "sonnet-4.6",
      "planned": 120,
      "completed": 118,
      "failed": 2,
      "score": 0.4575083333333334,
      "score_percent": 45.75083333333334,
      "completed_avg": null,
      "agent_cost_rmb": 133.9867125,
      "judge_cost_rmb": 7.68189,
      "total_cost_rmb": 141.6686025,
      "elapsed_avg_sec": 460.42196666790267,
      "elapsed_avg_min": 7.673699444465044
    },
    {
      "rank": 22,
      "combo": "OpenClaw + Haiku 4.5",
      "harness": "openclaw",
      "model": "haiku-4.5",
      "planned": 120,
      "completed": 111,
      "failed": 9,
      "score": 0.4293333333333334,
      "score_percent": 42.93333333333334,
      "completed_avg": null,
      "agent_cost_rmb": 101.13294225,
      "judge_cost_rmb": 10.187865,
      "total_cost_rmb": 111.32080725,
      "elapsed_avg_sec": 292.3225077508806,
      "elapsed_avg_min": 4.87204179584801
    },
    {
      "rank": 23,
      "combo": "Hermes + Opus 4.6",
      "harness": "hermes",
      "model": "opus-4.6",
      "planned": 120,
      "completed": 118,
      "failed": 2,
      "score": 0.42543333333333344,
      "score_percent": 42.543333333333344,
      "completed_avg": null,
      "agent_cost_rmb": 371.70147811,
      "judge_cost_rmb": 7.1397975,
      "total_cost_rmb": 378.84127561,
      "elapsed_avg_sec": 366.1287659891581,
      "elapsed_avg_min": 6.1021460998193024
    },
    {
      "rank": 24,
      "combo": "OpenClaw + MiniMax-M3",
      "harness": "openclaw",
      "model": "MiniMax-M3",
      "planned": 120,
      "completed": 92,
      "failed": 28,
      "score": 0.4209833333333334,
      "score_percent": 42.098333333333336,
      "completed_avg": null,
      "agent_cost_rmb": 55.79698572,
      "judge_cost_rmb": 8.227477499999999,
      "total_cost_rmb": 64.02446322,
      "elapsed_avg_sec": 760.5731139805006,
      "elapsed_avg_min": 12.676218566341676
    },
    {
      "rank": 25,
      "combo": "Hermes + Haiku 4.5",
      "harness": "hermes",
      "model": "haiku-4.5",
      "planned": 120,
      "completed": 120,
      "failed": 0,
      "score": 0.40480000000000005,
      "score_percent": 40.480000000000004,
      "completed_avg": null,
      "agent_cost_rmb": 92.6653875,
      "judge_cost_rmb": 10.571025,
      "total_cost_rmb": 103.2364125,
      "elapsed_avg_sec": 175.82761585911115,
      "elapsed_avg_min": 2.930460264318519
    },
    {
      "rank": 26,
      "combo": "Hermes + GPT-4.1-mini",
      "harness": "hermes",
      "model": "gpt-4.1-mini",
      "planned": 120,
      "completed": 120,
      "failed": 0,
      "score": 0.28585000000000005,
      "score_percent": 28.585000000000004,
      "completed_avg": null,
      "agent_cost_rmb": 23.117976,
      "judge_cost_rmb": 5.5302375,
      "total_cost_rmb": 28.6482135,
      "elapsed_avg_sec": 99.47463997205098,
      "elapsed_avg_min": 1.6579106662008496
    },
    {
      "rank": 27,
      "combo": "Hermes + Qwen3-235B-A22B",
      "harness": "hermes",
      "model": "qwen3-235b-a22b",
      "planned": 120,
      "completed": 119,
      "failed": 1,
      "score": 0.27025000000000005,
      "score_percent": 27.025000000000006,
      "completed_avg": null,
      "agent_cost_rmb": 19.164369280000003,
      "judge_cost_rmb": 6.4890525,
      "total_cost_rmb": 25.653421780000002,
      "elapsed_avg_sec": 219.56102950432722,
      "elapsed_avg_min": 3.659350491738787
    },
    {
      "rank": 28,
      "combo": "Codex + GPT-4.1-mini",
      "harness": "codex",
      "model": "gpt-4.1-mini",
      "planned": 120,
      "completed": 120,
      "failed": 0,
      "score": 0.2623916666666667,
      "score_percent": 26.23916666666667,
      "completed_avg": null,
      "agent_cost_rmb": 25.557512,
      "judge_cost_rmb": 5.9476725,
      "total_cost_rmb": 31.5051845,
      "elapsed_avg_sec": 60.51360693176587,
      "elapsed_avg_min": 1.0085601155294313
    },
    {
      "rank": 29,
      "combo": "DeepAgents + GPT-4.1-mini",
      "harness": "deepagents",
      "model": "gpt-4.1-mini",
      "planned": 120,
      "completed": 118,
      "failed": 2,
      "score": 0.26001666666666673,
      "score_percent": 26.001666666666672,
      "completed_avg": null,
      "agent_cost_rmb": 13.720004,
      "judge_cost_rmb": 5.100405,
      "total_cost_rmb": 18.820409,
      "elapsed_avg_sec": 95.95215282601825,
      "elapsed_avg_min": 1.5992025471003042
    },
    {
      "rank": 30,
      "combo": "OpenClaw + GPT-4.1-mini",
      "harness": "openclaw",
      "model": "gpt-4.1-mini",
      "planned": 120,
      "completed": 113,
      "failed": 7,
      "score": 0.25625000000000003,
      "score_percent": 25.625000000000004,
      "completed_avg": null,
      "agent_cost_rmb": 19.182124,
      "judge_cost_rmb": 4.8753075,
      "total_cost_rmb": 24.0574315,
      "elapsed_avg_sec": 66.10636717872282,
      "elapsed_avg_min": 1.101772786312047
    },
    {
      "rank": 31,
      "combo": "DeepAgents + Qwen3-235B-A22B",
      "harness": "deepagents",
      "model": "qwen3-235b-a22b",
      "planned": 120,
      "completed": 111,
      "failed": 9,
      "score": 0.24128333333333338,
      "score_percent": 24.128333333333337,
      "completed_avg": null,
      "agent_cost_rmb": 16.10136096,
      "judge_cost_rmb": 6.3894,
      "total_cost_rmb": 22.490760960000003,
      "elapsed_avg_sec": 335.4801481478923,
      "elapsed_avg_min": 5.591335802464871
    },
    {
      "rank": 32,
      "combo": "OpenClaw + Qwen3-235B-A22B",
      "harness": "openclaw",
      "model": "qwen3-235b-a22b",
      "planned": 120,
      "completed": 97,
      "failed": 23,
      "score": 0.20002500000000004,
      "score_percent": 20.002500000000005,
      "completed_avg": null,
      "agent_cost_rmb": 16.31730584,
      "judge_cost_rmb": 4.9458075,
      "total_cost_rmb": 21.26311334,
      "elapsed_avg_sec": 159.76701109679703,
      "elapsed_avg_min": 2.6627835182799506
    }
  ],
  "redraw_notes": "Sort by rank; bar height is score_percent. Top annotations use agent_cost_rmb and elapsed_avg_min."
}


==> assets/figures/fig5_role_class_heatmap/data.json <==
{
  "kind": "figure",
  "tex_label": "fig:role-class-main",
  "title": "Model performance by enterprise role class",
  "latex_asset": "figure.pdf",
  "rendered_assets": [
    "assets/figures/fig5_role_class_heatmap/figure.pdf",
    "assets/figures/fig5_role_class_heatmap/figure.png"
  ],
  "generator": "assets/figures/fig5_role_class_heatmap/render_fig5_role_class_heatmap.py",
  "source_files": {
    "routing_conclusions": "/hpc_data/jczhong/frontis-bench/outputs/report_data/reports/model_task_artifact_routing_conclusions.json",
    "case_results": "/hpc_data/jczhong/frontis-bench/outputs/report_data/merged/hard120_32combo_current/case_results.jsonl",
    "role_assignments": "/hpc_data/jczhong/frontis-bench/outputs/instance_cleaning_v1/16_role_function_multimodal_taxonomy_v1/role_skill_subclass_assignments.jsonl"
  },
  "model_order": [
    "gpt-5.5",
    "sonnet-4.6",
    "kimi-k2.6",
    "deepseek-v4-pro",
    "opus-4.6",
    "MiniMax-M3",
    "haiku-4.5",
    "gpt-4.1-mini",
    "qwen3-235b-a22b"
  ],
  "column_order": [
    "Product / project",
    "Engineering / IT",
    "HR / admin",
    "Executive",
    "Sales / customer",
    "Marketing",
    "Finance / ops"
  ],
  "fields": {
    "row": "model",
    "row_label": "model_label",
    "column": "role_class",
    "value": "score"
  },
  "data": [
    {
      "model": "gpt-5.5",
      "model_label": "GPT-5.5",
      "role_class": "Product / project",
      "score": 0.7234545454545457
    },
    {
      "model": "gpt-5.5",
      "model_label": "GPT-5.5",
      "role_class": "Engineering / IT",
      "score": 0.6110845070422536
    },
    {
      "model": "gpt-5.5",
      "model_label": "GPT-5.5",
      "role_class": "HR / admin",
      "score": 0.6973214285714288
    },
    {
      "model": "gpt-5.5",
      "model_label": "GPT-5.5",
      "role_class": "Executive",
      "score": 0.6396250000000001
    },
    {
      "model": "gpt-5.5",
      "model_label": "GPT-5.5",
      "role_class": "Sales / customer",
      "score": 0.5902500000000002
    },
    {
      "model": "gpt-5.5",
      "model_label": "GPT-5.5",
      "role_class": "Marketing",
      "score": 0.5498412698412699
    },
    {
      "model": "gpt-5.5",
      "model_label": "GPT-5.5",
      "role_class": "Finance / ops",
      "score": 0.5779843750000001
    },
    {
      "model": "sonnet-4.6",
      "model_label": "Sonnet 4.6",
      "role_class": "Product / project",
      "score": 0.6457175572519085
    },
    {
      "model": "sonnet-4.6",
      "model_label": "Sonnet 4.6",
      "role_class": "Engineering / IT",
      "score": 0.6539361702127661
    },
    {
      "model": "sonnet-4.6",
      "model_label": "Sonnet 4.6",
      "role_class": "HR / admin",
      "score": 0.629107142857143
    },
    {
      "model": "sonnet-4.6",
      "model_label": "Sonnet 4.6",
      "role_class": "Executive",
      "score": 0.5991333333333334
    },
    {
      "model": "sonnet-4.6",
      "model_label": "Sonnet 4.6",
      "role_class": "Sales / customer",
      "score": 0.5471785714285715
    },
    {
      "model": "sonnet-4.6",
      "model_label": "Sonnet 4.6",
      "role_class": "Marketing",
      "score": 0.45634426229508207
    },
    {
      "model": "sonnet-4.6",
      "model_label": "Sonnet 4.6",
      "role_class": "Finance / ops",
      "score": 0.5299843750000001
    },
    {
      "model": "kimi-k2.6",
      "model_label": "Kimi K2.6",
      "role_class": "Product / project",
      "score": 0.6537333333333335
    },
    {
      "model": "kimi-k2.6",
      "model_label": "Kimi K2.6",
      "role_class": "Engineering / IT",
      "score": 0.6586938775510205
    },
    {
      "model": "kimi-k2.6",
      "model_label": "Kimi K2.6",
      "role_class": "HR / admin",
      "score": 0.4802500000000001
    },
    {
      "model": "kimi-k2.6",
      "model_label": "Kimi K2.6",
      "role_class": "Executive",
      "score": 0.4343636363636364
    },
    {
      "model": "kimi-k2.6",
      "model_label": "Kimi K2.6",
      "role_class": "Sales / customer",
      "score": 0.5027368421052633
    },
    {
      "model": "kimi-k2.6",
      "model_label": "Kimi K2.6",
      "role_class": "Marketing",
      "score": 0.45602500000000007
    },
    {
      "model": "kimi-k2.6",
      "model_label": "Kimi K2.6",
      "role_class": "Finance / ops",
      "score": 0.5250000000000001
    },
    {
      "model": "deepseek-v4-pro",
      "model_label": "DeepSeek V4 Pro",
      "role_class": "Product / project",
      "score": 0.5855225225225226
    },
    {
      "model": "deepseek-v4-pro",
      "model_label": "DeepSeek V4 Pro",
      "role_class": "Engineering / IT",
      "score": 0.6622
    },
    {
      "model": "deepseek-v4-pro",
      "model_label": "DeepSeek V4 Pro",
      "role_class": "HR / admin",
      "score": 0.6415833333333335
    },
    {
      "model": "deepseek-v4-pro",
      "model_label": "DeepSeek V4 Pro",
      "role_class": "Executive",
      "score": 0.5768666666666669
    },
    {
      "model": "deepseek-v4-pro",
      "model_label": "DeepSeek V4 Pro",
      "role_class": "Sales / customer",
      "score": 0.5612777777777779
    },
    {
      "model": "deepseek-v4-pro",
      "model_label": "DeepSeek V4 Pro",
      "role_class": "Marketing",
      "score": 0.45355555555555566
    },
    {
      "model": "deepseek-v4-pro",
      "model_label": "DeepSeek V4 Pro",
      "role_class": "Finance / ops",
      "score": 0.4568235294117648
    },
    {
      "model": "opus-4.6",
      "model_label": "Opus 4.6",
      "role_class": "Product / project",
      "score": 0.5975692307692309
    },
    {
      "model": "opus-4.6",
      "model_label": "Opus 4.6",
      "role_class": "Engineering / IT",
      "score": 0.6140503597122304
    },
    {
      "model": "opus-4.6",
      "model_label": "Opus 4.6",
      "role_class": "HR / admin",
      "score": 0.686107142857143
    },
    {
      "model": "opus-4.6",
      "model_label": "Opus 4.6",
      "role_class": "Executive",
      "score": 0.5914666666666668
    },
    {
      "model": "opus-4.6",
      "model_label": "Opus 4.6",
      "role_class": "Sales / customer",
      "score": 0.48317857142857157
    },
    {
      "model": "opus-4.6",
      "model_label": "Opus 4.6",
      "role_class": "Marketing",
      "score": 0.43229508196721317
    },
    {
      "model": "opus-4.6",
      "model_label": "Opus 4.6",
      "role_class": "Finance / ops",
      "score": 0.5607142857142858
    },
    {
      "model": "MiniMax-M3",
      "model_label": "MiniMax-M3",
      "role_class": "Product / project",
      "score": 0.536904761904762
    },
    {
      "model": "MiniMax-M3",
      "model_label": "MiniMax-M3",
      "role_class": "Engineering / IT",
      "score": 0.6034950495049506
    },
    {
      "model": "MiniMax-M3",
      "model_label": "MiniMax-M3",
      "role_class": "HR / admin",
      "score": 0.6021739130434784
    },
    {
      "model": "MiniMax-M3",
      "model_label": "MiniMax-M3",
      "role_class": "Executive",
      "score": 0.5277333333333334
    },
    {
      "model": "MiniMax-M3",
      "model_label": "MiniMax-M3",
      "role_class": "Sales / customer",
      "score": 0.3826250000000001
    },
    {
      "model": "MiniMax-M3",
      "model_label": "MiniMax-M3",
      "role_class": "Marketing",
      "score": 0.250483870967742
    },
    {
      "model": "MiniMax-M3",
      "model_label": "MiniMax-M3",
      "role_class": "Finance / ops",
      "score": 0.48602127659574473
    },
    {
      "model": "haiku-4.5",
      "model_label": "Haiku 4.5",
      "role_class": "Product / project",
      "score": 0.4777307692307693
    },
    {
      "model": "haiku-4.5",
      "model_label": "Haiku 4.5",
      "role_class": "Engineering / IT",
      "score": 0.5062708333333334
    },
    {
      "model": "haiku-4.5",
      "model_label": "Haiku 4.5",
      "role_class": "HR / admin",
      "score": 0.42264285714285726
    },
    {
      "model": "haiku-4.5",
      "model_label": "Haiku 4.5",
      "role_class": "Executive",
      "score": 0.32031250000000006
    },
    {
      "model": "haiku-4.5",
      "model_label": "Haiku 4.5",
      "role_class": "Sales / customer",
      "score": 0.4156428571428572
    },
    {
      "model": "haiku-4.5",
      "model_label": "Haiku 4.5",
      "role_class": "Marketing",
      "score": 0.4464375000000001
    },
    {
      "model": "haiku-4.5",
      "model_label": "Haiku 4.5",
      "role_class": "Finance / ops",
      "score": 0.4586562500000001
    },
    {
      "model": "gpt-4.1-mini",
      "model_label": "GPT-4.1-mini",
      "role_class": "Product / project",
      "score": 0.28344274809160314
    },
    {
      "model": "gpt-4.1-mini",
      "model_label": "GPT-4.1-mini",
      "role_class": "Engineering / IT",
      "score": 0.3184335664335665
    },
    {
      "model": "gpt-4.1-mini",
      "model_label": "GPT-4.1-mini",
      "role_class": "HR / admin",
      "score": 0.19517857142857145
    },
    {
      "model": "gpt-4.1-mini",
      "model_label": "GPT-4.1-mini",
      "role_class": "Executive",
      "score": 0.18950000000000003
    },
    {
      "model": "gpt-4.1-mini",
      "model_label": "GPT-4.1-mini",
      "role_class": "Sales / customer",
      "score": 0.34228571428571436
    },
    {
      "model": "gpt-4.1-mini",
      "model_label": "GPT-4.1-mini",
      "role_class": "Marketing",
      "score": 0.24798437500000003
    },
    {
      "model": "gpt-4.1-mini",
      "model_label": "GPT-4.1-mini",
      "role_class": "Finance / ops",
      "score": 0.16245312500000003
    },
    {
      "model": "qwen3-235b-a22b",
      "model_label": "Qwen3-235B-A22B",
      "role_class": "Product / project",
      "score": 0.24760824742268045
    },
    {
      "model": "qwen3-235b-a22b",
      "model_label": "Qwen3-235B-A22B",
      "role_class": "Engineering / IT",
      "score": 0.3121574074074075
    },
    {
      "model": "qwen3-235b-a22b",
      "model_label": "Qwen3-235B-A22B",
      "role_class": "HR / admin",
      "score": 0.16305000000000003
    },
    {
      "model": "qwen3-235b-a22b",
      "model_label": "Qwen3-235B-A22B",
      "role_class": "Executive",
      "score": 0.2020833333333334
    },
    {
      "model": "qwen3-235b-a22b",
      "model_label": "Qwen3-235B-A22B",
      "role_class": "Sales / customer",
      "score": 0.27370000000000005
    },
    {
      "model": "qwen3-235b-a22b",
      "model_label": "Qwen3-235B-A22B",
      "role_class": "Marketing",
      "score": 0.1536808510638298
    },
    {
      "model": "qwen3-235b-a22b",
      "model_label": "Qwen3-235B-A22B",
      "role_class": "Finance / ops",
      "score": 0.19362222222222228
    }
  ],
  "redraw_notes": "Heatmap rows follow strict 32-combo model_order; columns follow column_order; values are primary_attr_fail0: completed primary scores divided by completed plus attributable-failure rows, with attributable failures and missing primary scores counted as zero and sandbox-infra failures excluded."
}


==> assets/figures/fig6_artifact_type_heatmap/data.json <==
{
  "kind": "figure",
  "tex_label": "fig:artifact-main",
  "title": "Model performance by expected deliverable type",
  "latex_asset": "figure.pdf",
  "rendered_assets": [
    "assets/figures/fig6_artifact_type_heatmap/figure.pdf",
    "assets/figures/fig6_artifact_type_heatmap/figure.png"
  ],
  "generator": "assets/figures/fig6_artifact_type_heatmap/render_fig6_artifact_type_heatmap.py",
  "source_files": {
    "routing_conclusions": "/hpc_data/jczhong/frontis-bench/outputs/report_data/reports/model_task_artifact_routing_conclusions.json",
    "case_results": "/hpc_data/jczhong/frontis-bench/outputs/report_data/merged/hard120_32combo_current/case_results.jsonl",
    "role_assignments": "/hpc_data/jczhong/frontis-bench/outputs/instance_cleaning_v1/16_role_function_multimodal_taxonomy_v1/role_skill_subclass_assignments.jsonl"
  },
  "model_order": [
    "gpt-5.5",
    "sonnet-4.6",
    "kimi-k2.6",
    "deepseek-v4-pro",
    "opus-4.6",
    "MiniMax-M3",
    "haiku-4.5",
    "gpt-4.1-mini",
    "qwen3-235b-a22b"
  ],
  "column_order": [
    "code_json_other",
    "final_response_only",
    "html",
    "md",
    "pptx",
    "xlsx"
  ],
  "fields": {
    "row": "model",
    "row_label": "model_label",
    "column": "artifact_type_bucket",
    "column_label": "artifact_label",
    "value": "score"
  },
  "data": [
    {
      "model": "gpt-5.5",
      "model_label": "GPT-5.5",
      "artifact_type_bucket": "code_json_other",
      "artifact_label": "Code/JSON",
      "score": 0.6522758620689657
    },
    {
      "model": "gpt-5.5",
      "model_label": "GPT-5.5",
      "artifact_type_bucket": "final_response_only",
      "artifact_label": "TXT",
      "score": 0.5746718750000002
    },
    {
      "model": "gpt-5.5",
      "model_label": "GPT-5.5",
      "artifact_type_bucket": "html",
      "artifact_label": "HTML",
      "score": 0.6651406250000002
    },
    {
      "model": "gpt-5.5",
      "model_label": "GPT-5.5",
      "artifact_type_bucket": "md",
      "artifact_label": "Markdown",
      "score": 0.6404222222222223
    },
    {
      "model": "gpt-5.5",
      "model_label": "GPT-5.5",
      "artifact_type_bucket": "pptx",
      "artifact_label": "Slides",
      "score": 0.5463250000000002
    },
    {
      "model": "gpt-5.5",
      "model_label": "GPT-5.5",
      "artifact_type_bucket": "xlsx",
      "artifact_label": "Sheet",
      "score": 0.6059062500000001
    },
    {
      "model": "sonnet-4.6",
      "model_label": "Sonnet 4.6",
      "artifact_type_bucket": "code_json_other",
      "artifact_label": "Code/JSON",
      "score": 0.5154827586206897
    },
    {
      "model": "sonnet-4.6",
      "model_label": "Sonnet 4.6",
      "artifact_type_bucket": "final_response_only",
      "artifact_label": "TXT",
      "score": 0.7370000000000002
    },
    {
      "model": "sonnet-4.6",
      "model_label": "Sonnet 4.6",
      "artifact_type_bucket": "html",
      "artifact_label": "HTML",
      "score": 0.48847619047619056
    },
    {
      "model": "sonnet-4.6",
      "model_label": "Sonnet 4.6",
      "artifact_type_bucket": "md",
      "artifact_label": "Markdown",
      "score": 0.6438358208955225
    },
    {
      "model": "sonnet-4.6",
      "model_label": "Sonnet 4.6",
      "artifact_type_bucket": "pptx",
      "artifact_label": "Slides",
      "score": 0.46597368421052643
    },
    {
      "model": "sonnet-4.6",
      "model_label": "Sonnet 4.6",
      "artifact_type_bucket": "xlsx",
      "artifact_label": "Sheet",
      "score": 0.6016406250000002
    },
    {
      "model": "kimi-k2.6",
      "model_label": "Kimi K2.6",
      "artifact_type_bucket": "code_json_other",
      "artifact_label": "Code/JSON",
      "score": 0.596949152542373
    },
    {
      "model": "kimi-k2.6",
      "model_label": "Kimi K2.6",
      "artifact_type_bucket": "final_response_only",
      "artifact_label": "TXT",
      "score": 0.624413043478261
    },
    {
      "model": "kimi-k2.6",
      "model_label": "Kimi K2.6",
      "artifact_type_bucket": "html",
      "artifact_label": "HTML",
      "score": 0.5211702127659575
    },
    {
      "model": "kimi-k2.6",
      "model_label": "Kimi K2.6",
      "artifact_type_bucket": "md",
      "artifact_label": "Markdown",
      "score": 0.6211304347826089
    },
    {
      "model": "kimi-k2.6",
      "model_label": "Kimi K2.6",
      "artifact_type_bucket": "pptx",
      "artifact_label": "Slides",
      "score": 0.4597826086956523
    },
    {
      "model": "kimi-k2.6",
      "model_label": "Kimi K2.6",
      "artifact_type_bucket": "xlsx",
      "artifact_label": "Sheet",
      "score": 0.5785227272727274
    },
    {
      "model": "deepseek-v4-pro",
      "model_label": "DeepSeek V4 Pro",
      "artifact_type_bucket": "code_json_other",
      "artifact_label": "Code/JSON",
      "score": 0.45891666666666675
    },
    {
      "model": "deepseek-v4-pro",
      "model_label": "DeepSeek V4 Pro",
      "artifact_type_bucket": "final_response_only",
      "artifact_label": "TXT",
      "score": 0.7336153846153847
    },
    {
      "model": "deepseek-v4-pro",
      "model_label": "DeepSeek V4 Pro",
      "artifact_type_bucket": "html",
      "artifact_label": "HTML",
      "score": 0.5918235294117647
    },
    {
      "model": "deepseek-v4-pro",
      "model_label": "DeepSeek V4 Pro",
      "artifact_type_bucket": "md",
      "artifact_label": "Markdown",
      "score": 0.6693333333333334
    },
    {
      "model": "deepseek-v4-pro",
      "model_label": "DeepSeek V4 Pro",
      "artifact_type_bucket": "pptx",
      "artifact_label": "Slides",
      "score": 0.2684
    },
    {
      "model": "deepseek-v4-pro",
      "model_label": "DeepSeek V4 Pro",
      "artifact_type_bucket": "xlsx",
      "artifact_label": "Sheet",
      "score": 0.5383703703703705
    },
    {
      "model": "opus-4.6",
      "model_label": "Opus 4.6",
      "artifact_type_bucket": "code_json_other",
      "artifact_label": "Code/JSON",
      "score": 0.5087816091954024
    },
    {
      "model": "opus-4.6",
      "model_label": "Opus 4.6",
      "artifact_type_bucket": "final_response_only",
      "artifact_label": "TXT",
      "score": 0.6916507936507937
    },
    {
      "model": "opus-4.6",
      "model_label": "Opus 4.6",
      "artifact_type_bucket": "html",
      "artifact_label": "HTML",
      "score": 0.47212903225806463
    },
    {
      "model": "opus-4.6",
      "model_label": "Opus 4.6",
      "artifact_type_bucket": "md",
      "artifact_label": "Markdown",
      "score": 0.6082923076923078
    },
    {
      "model": "opus-4.6",
      "model_label": "Opus 4.6",
      "artifact_type_bucket": "pptx",
      "artifact_label": "Slides",
      "score": 0.38715384615384624
    },
    {
      "model": "opus-4.6",
      "model_label": "Opus 4.6",
      "artifact_type_bucket": "xlsx",
      "artifact_label": "Sheet",
      "score": 0.6221269841269843
    },
    {
      "model": "MiniMax-M3",
      "model_label": "MiniMax-M3",
      "artifact_type_bucket": "code_json_other",
      "artifact_label": "Code/JSON",
      "score": 0.3208275862068966
    },
    {
      "model": "MiniMax-M3",
      "model_label": "MiniMax-M3",
      "artifact_type_bucket": "final_response_only",
      "artifact_label": "TXT",
      "score": 0.7656666666666668
    },
    {
      "model": "MiniMax-M3",
      "model_label": "MiniMax-M3",
      "artifact_type_bucket": "html",
      "artifact_label": "HTML",
      "score": 0.4409166666666668
    },
    {
      "model": "MiniMax-M3",
      "model_label": "MiniMax-M3",
      "artifact_type_bucket": "md",
      "artifact_label": "Markdown",
      "score": 0.6781111111111113
    },
    {
      "model": "MiniMax-M3",
      "model_label": "MiniMax-M3",
      "artifact_type_bucket": "pptx",
      "artifact_label": "Slides",
      "score": 0.06625000000000002
    },
    {
      "model": "MiniMax-M3",
      "model_label": "MiniMax-M3",
      "artifact_type_bucket": "xlsx",
      "artifact_label": "Sheet",
      "score": 0.5156600000000001
    },
    {
      "model": "haiku-4.5",
      "model_label": "Haiku 4.5",
      "artifact_type_bucket": "code_json_other",
      "artifact_label": "Code/JSON",
      "score": 0.4011609195402299
    },
    {
      "model": "haiku-4.5",
      "model_label": "Haiku 4.5",
      "artifact_type_bucket": "final_response_only",
      "artifact_label": "TXT",
      "score": 0.5590000000000002
    },
    {
      "model": "haiku-4.5",
      "model_label": "Haiku 4.5",
      "artifact_type_bucket": "html",
      "artifact_label": "HTML",
      "score": 0.4831250000000001
    },
    {
      "model": "haiku-4.5",
      "model_label": "Haiku 4.5",
      "artifact_type_bucket": "md",
      "artifact_label": "Markdown",
      "score": 0.409725925925926
    },
    {
      "model": "haiku-4.5",
      "model_label": "Haiku 4.5",
      "artifact_type_bucket": "pptx",
      "artifact_label": "Slides",
      "score": 0.42605000000000004
    },
    {
      "model": "haiku-4.5",
      "model_label": "Haiku 4.5",
      "artifact_type_bucket": "xlsx",
      "artifact_label": "Sheet",
      "score": 0.5405937500000001
    },
    {
      "model": "gpt-4.1-mini",
      "model_label": "GPT-4.1-mini",
      "artifact_type_bucket": "code_json_other",
      "artifact_label": "Code/JSON",
      "score": 0.24897701149425294
    },
    {
      "model": "gpt-4.1-mini",
      "model_label": "GPT-4.1-mini",
      "artifact_type_bucket": "final_response_only",
      "artifact_label": "TXT",
      "score": 0.38309523809523816
    },
    {
      "model": "gpt-4.1-mini",
      "model_label": "GPT-4.1-mini",
      "artifact_type_bucket": "html",
      "artifact_label": "HTML",
      "score": 0.3990468750000001
    },
    {
      "model": "gpt-4.1-mini",
      "model_label": "GPT-4.1-mini",
      "artifact_type_bucket": "md",
      "artifact_label": "Markdown",
      "score": 0.25611764705882356
    },
    {
      "model": "gpt-4.1-mini",
      "model_label": "GPT-4.1-mini",
      "artifact_type_bucket": "pptx",
      "artifact_label": "Slides",
      "score": 0.12115000000000002
    },
    {
      "model": "gpt-4.1-mini",
      "model_label": "GPT-4.1-mini",
      "artifact_type_bucket": "xlsx",
      "artifact_label": "Sheet",
      "score": 0.16331250000000003
    },
    {
      "model": "qwen3-235b-a22b",
      "model_label": "Qwen3-235B-A22B",
      "artifact_type_bucket": "code_json_other",
      "artifact_label": "Code/JSON",
      "score": 0.26651562500000003
    },
    {
      "model": "qwen3-235b-a22b",
      "model_label": "Qwen3-235B-A22B",
      "artifact_type_bucket": "final_response_only",
      "artifact_label": "TXT",
      "score": 0.341
    },
    {
      "model": "qwen3-235b-a22b",
      "model_label": "Qwen3-235B-A22B",
      "artifact_type_bucket": "html",
      "artifact_label": "HTML",
      "score": 0.29323913043478267
    },
    {
      "model": "qwen3-235b-a22b",
      "model_label": "Qwen3-235B-A22B",
      "artifact_type_bucket": "md",
      "artifact_label": "Markdown",
      "score": 0.21552525252525256
    },
    {
      "model": "qwen3-235b-a22b",
      "model_label": "Qwen3-235B-A22B",
      "artifact_type_bucket": "pptx",
      "artifact_label": "Slides",
      "score": 0.1025666666666667
    },
    {
      "model": "qwen3-235b-a22b",
      "model_label": "Qwen3-235B-A22B",
      "artifact_type_bucket": "xlsx",
      "artifact_label": "Sheet",
      "score": 0.23700000000000007
    }
  ],
  "redraw_notes": "Heatmap rows follow strict 32-combo model_order; columns follow column_order; values are primary_attr_fail0 by artifact type, with attributable failures and missing primary scores counted as zero and sandbox-infra failures excluded. Image bucket removed from the manuscript heatmap because it contains only five unique tasks in the Lite subset and is treated as low-n exploratory evidence."
}


==> assets/figures/fig7_dimension_profile_heatmap/data.json <==
{
  "kind": "figure",
  "tex_label": "fig:radar-main",
  "title": "Five-dimension semantic diagnostic by model",
  "latex_asset": "figure.pdf",
  "rendered_assets": [
    "assets/figures/fig7_dimension_profile_heatmap/figure.pdf",
    "assets/figures/fig7_dimension_profile_heatmap/figure.png"
  ],
  "generator": "assets/figures/fig7_dimension_profile_heatmap/render_fig7_dimension_profile_heatmap.py",
  "source_file": "/hpc_data/jczhong/frontis-bench/outputs/report_data/reports/emnlp_industry_delivery_failure_rubric_diagnostics.json",
  "dimensions": {
    "grounded_accuracy": "Accuracy",
    "task_relevance": "Relevance",
    "substantive_depth": "Depth",
    "practical_utility": "Utility",
    "communication_quality": "Quality"
  },
  "fields": {
    "row": "model",
    "row_label": "model_label",
    "sort": "score_avg",
    "values": [
      "Accuracy",
      "Relevance",
      "Depth",
      "Utility",
      "Quality"
    ]
  },
  "data": [
    {
      "model": "gpt-5.5",
      "model_label": "GPT-5.5",
      "score_avg": 0.6353689727463314,
      "Accuracy": 0.5563522012578612,
      "Relevance": 0.7158071278825999,
      "Depth": 0.6350943396226417,
      "Utility": 0.637442348008386,
      "Quality": 0.7079454926624735
    },
    {
      "model": "sonnet-4.6",
      "model_label": "Sonnet 4.6",
      "score_avg": 0.5990974576271187,
      "Accuracy": 0.5254025423728806,
      "Relevance": 0.6716101694915249,
      "Depth": 0.5988771186440678,
      "Utility": 0.6006567796610168,
      "Quality": 0.6724788135593224
    },
    {
      "model": "kimi-k2.6",
      "model_label": "Kimi K2.6",
      "score_avg": 0.5872791411042946,
      "Accuracy": 0.5073312883435577,
      "Relevance": 0.6687116564417174,
      "Depth": 0.5858588957055212,
      "Utility": 0.5854907975460123,
      "Quality": 0.6706748466257665
    },
    {
      "model": "deepseek-v4-pro",
      "model_label": "DeepSeek V4 Pro",
      "score_avg": 0.5786222222222223,
      "Accuracy": 0.500166666666666,
      "Relevance": 0.6654999999999993,
      "Depth": 0.5746388888888888,
      "Utility": 0.5764444444444444,
      "Quality": 0.6525555555555556
    },
    {
      "model": "opus-4.6",
      "model_label": "Opus 4.6",
      "score_avg": 0.5731303418803421,
      "Accuracy": 0.501282051282051,
      "Relevance": 0.6485683760683754,
      "Depth": 0.5660897435897436,
      "Utility": 0.5785470085470091,
      "Quality": 0.6410470085470084
    },
    {
      "model": "MiniMax-M3",
      "model_label": "MiniMax-M3",
      "score_avg": 0.5201893491124262,
      "Accuracy": 0.42748520710059174,
      "Relevance": 0.611153846153846,
      "Depth": 0.5277514792899413,
      "Utility": 0.5241715976331363,
      "Quality": 0.5932840236686394
    },
    {
      "model": "haiku-4.5",
      "model_label": "Haiku 4.5",
      "score_avg": 0.4654623430962344,
      "Accuracy": 0.3878870292887033,
      "Relevance": 0.5521548117154809,
      "Depth": 0.4508368200836823,
      "Utility": 0.45725941422594174,
      "Quality": 0.5704602510460246
    },
    {
      "model": "gpt-4.1-mini",
      "model_label": "GPT-4.1-mini",
      "score_avg": 0.2672405857740586,
      "Accuracy": 0.24433054393305423,
      "Relevance": 0.3556694560669454,
      "Depth": 0.2147907949790795,
      "Utility": 0.21658995815899568,
      "Quality": 0.36531380753138026
    },
    {
      "model": "qwen3-235b-a22b",
      "model_label": "Qwen3-235B-A22B",
      "score_avg": 0.24257670454545457,
      "Accuracy": 0.20238636363636342,
      "Relevance": 0.3241193181818181,
      "Depth": 0.19954545454545453,
      "Utility": 0.20860795454545433,
      "Quality": 0.35406249999999967
    }
  ],
  "redraw_notes": "Rows are sorted by strict 32-combo primary_attr_fail0. score_avg and displayed dimensions use completed plus attributable-failure denominator; attributable failures and missing primary/dimension values count as zero, sandbox-infra failures are excluded."
}


==> assets/figures/fig8_skill_transfer_heatmap/data.json <==
{
  "kind": "table_figure",
  "tex_label": "fig:skill-transfer-main",
  "title": "Task-class skill injection matrix",
  "generator": "assets/figures/fig8_skill_transfer_heatmap/render_fig8_skill_transfer_heatmap.py",
  "outputs": [
    "assets/figures/fig8_skill_transfer_heatmap/figure.pdf",
    "assets/figures/fig8_skill_transfer_heatmap/figure.png"
  ],
  "consumers": [
    "Hermes/Kimi K2.6",
    "Codex/GPT-5.5",
    "OpenClaw/Kimi K2.6",
    "DeepAgents/Haiku 4.5"
  ],
  "creators": [
    "GPT-5.5",
    "Kimi K2.6",
    "Haiku 4.5",
    "All avg"
  ],
  "baseline": [
    0.7348,
    0.7694,
    0.6616,
    0.5936
  ],
  "post": [
    [0.7646, 0.7564, 0.6008, 0.7073],
    [0.7884, 0.8394, 0.8194, 0.8157],
    [0.7066, 0.7764, 0.3384, 0.6071],
    [0.7720, 0.5944, 0.6246, 0.6637]
  ],
  "mean_delta": [
    0.0681,
    0.0518,
    -0.0941,
    0.0086
  ]
}


==> assets/figures/fig9_score_cost/data.json <==
{
  "kind": "figure",
  "tex_label": "fig:score-cost",
  "title": "Cost-score trade-off on Lite",
  "latex_asset": "figure.pdf",
  "rendered_assets": [
    "assets/figures/fig9_score_cost/figure.pdf",
    "assets/figures/fig9_score_cost/figure.png"
  ],
  "generator": "assets/figures/fig9_score_cost/render_fig9_score_cost.py",
  "source_file": "/hpc_data/jczhong/frontis-bench/outputs/report_data/merged/hard120_32combo_current/combo_summary.jsonl",
  "score_definition": "score = primary_fail0; all failed runs receive zero, including sandbox or infrastructure failures.",
  "fields": {
    "x": "agent_cost_rmb",
    "y": "score",
    "color": "harness",
    "marker": "model"
  },
  "data": [
    {
      "combo": "Codex + GPT-5.5",
      "harness": "codex",
      "model": "gpt-5.5",
      "score": 0.6632416666666667,
      "agent_cost_rmb": 373.598398732,
      "total_cost_rmb": 383.685066232,
      "elapsed_avg_min": 2.3156492075655195,
      "rank": 1
    },
    {
      "combo": "ClaudeCode + Sonnet 4.6",
      "harness": "claudecode",
      "model": "sonnet-4.6",
      "score": 0.6440916666666667,
      "agent_cost_rmb": 315.83178,
      "total_cost_rmb": 326.233095,
      "elapsed_avg_min": 4.583584336001994,
      "rank": 2
    },
    {
      "combo": "ClaudeCode + Opus 4.6",
      "harness": "claudecode",
      "model": "opus-4.6",
      "score": 0.6351333333333334,
      "agent_cost_rmb": 700.88200236,
      "total_cost_rmb": 711.0415173600001,
      "elapsed_avg_min": 4.812435664832592,
      "rank": 3
    },
    {
      "combo": "DeepAgents + Sonnet 4.6",
      "harness": "deepagents",
      "model": "sonnet-4.6",
      "score": 0.6318166666666668,
      "agent_cost_rmb": 301.56315,
      "total_cost_rmb": 311.1637125,
      "elapsed_avg_min": 7.895501095285106,
      "rank": 4
    },
    {
      "combo": "DeepAgents + GPT-5.5",
      "harness": "deepagents",
      "model": "gpt-5.5",
      "score": 0.6289000000000001,
      "agent_cost_rmb": 460.37297576,
      "total_cost_rmb": 470.62098326,
      "elapsed_avg_min": 3.3558243852213954,
      "rank": 5
    },
    {
      "combo": "OpenClaw + Sonnet 4.6",
      "harness": "openclaw",
      "model": "sonnet-4.6",
      "score": 0.6230333333333334,
      "agent_cost_rmb": 303.12108525,
      "total_cost_rmb": 312.29028525,
      "elapsed_avg_min": 4.543768834893466,
      "rank": 6
    },
    {
      "combo": "Hermes + GPT-5.5",
      "harness": "hermes",
      "model": "gpt-5.5",
      "score": 0.6196333333333334,
      "agent_cost_rmb": 518.787555612,
      "total_cost_rmb": 529.250513112,
      "elapsed_avg_min": 3.4801820310891842,
      "rank": 7
    },
    {
      "combo": "OpenClaw + GPT-5.5",
      "harness": "openclaw",
      "model": "gpt-5.5",
      "score": 0.6138166666666668,
      "agent_cost_rmb": 450.573136312,
      "total_cost_rmb": 461.50215131199997,
      "elapsed_avg_min": 2.86920855826345,
      "rank": 8
    },
    {
      "combo": "OpenClaw + Opus 4.6",
      "harness": "openclaw",
      "model": "opus-4.6",
      "score": 0.6019583333333335,
      "agent_cost_rmb": 495.54250623,
      "total_cost_rmb": 504.78353373,
      "elapsed_avg_min": 4.498543083487135,
      "rank": 9
    },
    {
      "combo": "OpenClaw + DeepSeek V4 Pro",
      "harness": "openclaw",
      "model": "deepseek-v4-pro",
      "score": 0.5882000000000002,
      "agent_cost_rmb": 25.62683152675,
      "total_cost_rmb": 39.88268902675,
      "elapsed_avg_min": 6.642222782243199,
      "rank": 10
    },
    {
      "combo": "Hermes + DeepSeek V4 Pro",
      "harness": "hermes",
      "model": "deepseek-v4-pro",
      "score": 0.5855250000000002,
      "agent_cost_rmb": 25.11703036225,
      "total_cost_rmb": 32.77010536225,
      "elapsed_avg_min": 8.045454753571086,
      "rank": 11
    },
    {
      "combo": "DeepAgents + Opus 4.6",
      "harness": "deepagents",
      "model": "opus-4.6",
      "score": 0.5726833333333334,
      "agent_cost_rmb": 465.28991704,
      "total_cost_rmb": 474.50267704,
      "elapsed_avg_min": 8.144012509746316,
      "rank": 12
    },
    {
      "combo": "DeepAgents + DeepSeek V4 Pro",
      "harness": "deepagents",
      "model": "deepseek-v4-pro",
      "score": 0.5621416666666668,
      "agent_cost_rmb": 19.94423657675,
      "total_cost_rmb": 28.93345157675,
      "elapsed_avg_min": 6.240176963011423,
      "rank": 13
    },
    {
      "combo": "Hermes + Kimi K2.6",
      "harness": "hermes",
      "model": "kimi-k2.6",
      "score": 0.5613083333333334,
      "agent_cost_rmb": 65.92628140000001,
      "total_cost_rmb": 74.5394989,
      "elapsed_avg_min": 14.033432957709781,
      "rank": 14
    },
    {
      "combo": "Hermes + MiniMax-M3",
      "harness": "hermes",
      "model": "MiniMax-M3",
      "score": 0.5246250000000001,
      "agent_cost_rmb": 66.338769,
      "total_cost_rmb": 72.8587515,
      "elapsed_avg_min": 12.224064576221101,
      "rank": 15
    },
    {
      "combo": "DeepAgents + MiniMax-M3",
      "harness": "deepagents",
      "model": "MiniMax-M3",
      "score": 0.5195916666666668,
      "agent_cost_rmb": 99.97960056,
      "total_cost_rmb": 107.99480556,
      "elapsed_avg_min": 8.617625771653245,
      "rank": 16
    },
    {
      "combo": "OpenClaw + Kimi K2.6",
      "harness": "openclaw",
      "model": "kimi-k2.6",
      "score": 0.5192583333333335,
      "agent_cost_rmb": 98.6598541,
      "total_cost_rmb": 108.21758410000001,
      "elapsed_avg_min": 7.152767477007139,
      "rank": 17
    },
    {
      "combo": "DeepAgents + Kimi K2.6",
      "harness": "deepagents",
      "model": "kimi-k2.6",
      "score": 0.5148750000000001,
      "agent_cost_rmb": 176.8007852,
      "total_cost_rmb": 185.59585520000002,
      "elapsed_avg_min": 11.353989687541715,
      "rank": 18
    },
    {
      "combo": "ClaudeCode + Haiku 4.5",
      "harness": "claudecode",
      "model": "haiku-4.5",
      "score": 0.5132833333333334,
      "agent_cost_rmb": 108.4092275,
      "total_cost_rmb": 119.594975,
      "elapsed_avg_min": 2.213214612172709,
      "rank": 19
    },
    {
      "combo": "DeepAgents + Haiku 4.5",
      "harness": "deepagents",
      "model": "haiku-4.5",
      "score": 0.5066750000000001,
      "agent_cost_rmb": 112.636555,
      "total_cost_rmb": 127.4224525,
      "elapsed_avg_min": 4.7812958402148755,
      "rank": 20
    },
    {
      "combo": "Hermes + Sonnet 4.6",
      "harness": "hermes",
      "model": "sonnet-4.6",
      "score": 0.4575083333333334,
      "agent_cost_rmb": 133.9867125,
      "total_cost_rmb": 141.6686025,
      "elapsed_avg_min": 7.673699444465044,
      "rank": 21
    },
    {
      "combo": "OpenClaw + Haiku 4.5",
      "harness": "openclaw",
      "model": "haiku-4.5",
      "score": 0.4293333333333334,
      "agent_cost_rmb": 101.13294225,
      "total_cost_rmb": 111.32080725,
      "elapsed_avg_min": 4.87204179584801,
      "rank": 22
    },
    {
      "combo": "Hermes + Opus 4.6",
      "harness": "hermes",
      "model": "opus-4.6",
      "score": 0.42543333333333344,
      "agent_cost_rmb": 371.70147811,
      "total_cost_rmb": 378.84127561,
      "elapsed_avg_min": 6.1021460998193024,
      "rank": 23
    },
    {
      "combo": "OpenClaw + MiniMax-M3",
      "harness": "openclaw",
      "model": "MiniMax-M3",
      "score": 0.4209833333333334,
      "agent_cost_rmb": 55.79698572,
      "total_cost_rmb": 64.02446322,
      "elapsed_avg_min": 12.676218566341676,
      "rank": 24
    },
    {
      "combo": "Hermes + Haiku 4.5",
      "harness": "hermes",
      "model": "haiku-4.5",
      "score": 0.40480000000000005,
      "agent_cost_rmb": 92.6653875,
      "total_cost_rmb": 103.2364125,
      "elapsed_avg_min": 2.930460264318519,
      "rank": 25
    },
    {
      "combo": "Hermes + GPT-4.1-mini",
      "harness": "hermes",
      "model": "gpt-4.1-mini",
      "score": 0.28585000000000005,
      "agent_cost_rmb": 23.117976,
      "total_cost_rmb": 28.6482135,
      "elapsed_avg_min": 1.6579106662008496,
      "rank": 26
    },
    {
      "combo": "Hermes + Qwen3-235B-A22B",
      "harness": "hermes",
      "model": "qwen3-235b-a22b",
      "score": 0.27025000000000005,
      "agent_cost_rmb": 19.164369280000003,
      "total_cost_rmb": 25.653421780000002,
      "elapsed_avg_min": 3.659350491738787,
      "rank": 27
    },
    {
      "combo": "Codex + GPT-4.1-mini",
      "harness": "codex",
      "model": "gpt-4.1-mini",
      "score": 0.2623916666666667,
      "agent_cost_rmb": 25.557512,
      "total_cost_rmb": 31.5051845,
      "elapsed_avg_min": 1.0085601155294313,
      "rank": 28
    },
    {
      "combo": "DeepAgents + GPT-4.1-mini",
      "harness": "deepagents",
      "model": "gpt-4.1-mini",
      "score": 0.26001666666666673,
      "agent_cost_rmb": 13.720004,
      "total_cost_rmb": 18.820409,
      "elapsed_avg_min": 1.5992025471003042,
      "rank": 29
    },
    {
      "combo": "OpenClaw + GPT-4.1-mini",
      "harness": "openclaw",
      "model": "gpt-4.1-mini",
      "score": 0.25625000000000003,
      "agent_cost_rmb": 19.182124,
      "total_cost_rmb": 24.0574315,
      "elapsed_avg_min": 1.101772786312047,
      "rank": 30
    },
    {
      "combo": "DeepAgents + Qwen3-235B-A22B",
      "harness": "deepagents",
      "model": "qwen3-235b-a22b",
      "score": 0.24128333333333338,
      "agent_cost_rmb": 16.10136096,
      "total_cost_rmb": 22.490760960000003,
      "elapsed_avg_min": 5.591335802464871,
      "rank": 31
    },
    {
      "combo": "OpenClaw + Qwen3-235B-A22B",
      "harness": "openclaw",
      "model": "qwen3-235b-a22b",
      "score": 0.20002500000000004,
      "agent_cost_rmb": 16.31730584,
      "total_cost_rmb": 21.26311334,
      "elapsed_avg_min": 2.6627835182799506,
      "rank": 32
    }
  ],
  "redraw_notes": "Use agent_cost_rmb on x, strict score on y, harness as color, and model as marker shape."
}


==> assets/figures/index.json <==
{
  "source_bundle": "assets/frontis_self_contained_bundle_v1.zip",
  "regeneration_command": "python scripts/make_main_text_figures.py",
  "figures": [
    {
      "tex_label": "fig:pipeline",
      "directory": "fig1_pipeline",
      "script": "render_fig1_pipeline.py",
      "data": "data.json",
      "outputs": [
        "figure.pdf",
        "figure.png"
      ]
    },
    {
      "tex_label": "fig:funnel",
      "directory": "fig2_funnel",
      "script": "render_fig2_funnel.py",
      "data": "data.json",
      "outputs": [
        "figure.pdf",
        "figure.png"
      ]
    },
    {
      "tex_label": "fig:benchmark-stats-main",
      "directory": "fig3_benchmark_statistics",
      "script": "render_fig3_benchmark_statistics.py",
      "data": "data.json",
      "outputs": [
        "figure.pdf",
        "figure.png"
      ]
    },
    {
      "tex_label": "fig:leaderboard",
      "directory": "fig4_leaderboard",
      "script": "render_fig4_leaderboard.py",
      "data": "data.json",
      "outputs": [
        "figure.pdf",
        "figure.png"
      ]
    },
    {
      "tex_label": "fig:role-class-main",
      "directory": "fig5_role_class_heatmap",
      "script": "render_fig5_role_class_heatmap.py",
      "data": "data.json",
      "outputs": [
        "figure.pdf",
        "figure.png"
      ]
    },
    {
      "tex_label": "fig:artifact-main",
      "directory": "fig6_artifact_type_heatmap",
      "script": "render_fig6_artifact_type_heatmap.py",
      "data": "data.json",
      "outputs": [
        "figure.pdf",
        "figure.png"
      ]
    },
    {
      "tex_label": "fig:radar-main",
      "directory": "fig7_dimension_profile_heatmap",
      "script": "render_fig7_dimension_profile_heatmap.py",
      "data": "data.json",
      "outputs": [
        "figure.pdf",
        "figure.png"
      ]
    },
    {
      "tex_label": "fig:skill-transfer-main",
      "directory": "fig8_skill_transfer_heatmap",
      "script": "render_fig8_skill_transfer_heatmap.py",
      "data": "data.json",
      "outputs": [
        "figure.pdf",
        "figure.png"
      ]
    },
    {
      "tex_label": "fig:score-cost",
      "directory": "fig9_score_cost",
      "script": "render_fig9_score_cost.py",
      "data": "data.json",
      "outputs": [
        "figure.pdf",
        "figure.png"
      ]
    },
    {
      "tex_label": "fig:judge-appendix",
      "directory": "fig10_judge_ablation_heatmaps",
      "script": "render_fig10_judge_ablation_heatmaps.py",
      "data": "data.json",
      "outputs": [
        "figure.pdf",
        "figure.png"
      ]
    }
  ]
}

